BEDS-Bench: Behavior of EHR-models under Distributional Shift--A Benchmark

Machine learning has recently demonstrated impressive progress in predictive accuracy across a wide array of tasks. Most ML approaches focus on generalization performance on unseen data that are similar to the training data (In-Distribution, or IND). However, real world applications and deployments of ML rarely enjoy the comfort of encountering examples that are always IND. In such situations, most ML models commonly display erratic behavior on Out-of-Distribution (OOD) examples, such as assigning high confidence to wrong predictions, or vice-versa. Implications of such unusual model behavior are further exacerbated in the healthcare setting, where patient health can potentially be put at risk. It is crucial to study the behavior and robustness properties of models under distributional shift, understand common failure modes, and take mitigation steps before the model is deployed. Having a benchmark that shines light upon these aspects of a model is a first and necessary step in addressing the issue. Recent work and interest in increasing model robustness in OOD settings have focused more on image modality, while the Electronic Health Record (EHR) modality is still largely under-explored. We aim to bridge this gap by releasing BEDS-Bench, a benchmark for quantifying the behavior of ML models over EHR data under OOD settings. We use two open access, de-identified EHR datasets to construct several OOD data settings to run tests on, and measure relevant metrics that characterize crucial aspects of a model's OOD behavior. We evaluate several learning algorithms under BEDS-Bench and find that all of them show poor generalization performance under distributional shift in general. Our results highlight the need and the potential to improve robustness of EHR models under distributional shift, and BEDS-Bench provides one way to measure progress towards that goal.

==> results.csv <==
,Model,Train,Test,Task,AUC,ABAR,ECE,EBAR,OOD,OBAR,POOD,POBAR
0,BRNN,mimic-adult,mimic-adult,Mortality,0.784,0.015,0.196,0.003,0.5,0.009000000000000001,0.5,0.01
1,BRNN,mimic-adult,mimic-neonate,Mortality,0.39399999999999996,0.086,0.204,0.006,0.6940000000000001,0.013000000000000001,0.311,0.013000000000000001
2,BRNN,mimic-adult,picdb-paed,Mortality,0.381,0.057,0.177,0.004,0.536,0.013000000000000001,0.478,0.013000000000000001
3,BRNN,mimic-adult,mimic-adult,LoS 3+,0.7559999999999999,0.013999999999999999,0.285,0.004,0.5,0.009000000000000001,0.5,0.009000000000000001
4,BRNN,mimic-adult,mimic-neonate,LoS 3+,0.196,0.024,0.584,0.006999999999999999,0.8270000000000001,0.009000000000000001,0.759,0.012
5,BRNN,mimic-adult,picdb-paed,LoS 3+,0.39799999999999996,0.043,0.44799999999999995,0.005,0.833,0.009000000000000001,0.20800000000000002,0.009000000000000001
6,BRNN,mimic-adult,mimic-adult,LoS 7+,0.715,0.012,0.42,0.004,0.5,0.01,0.5,0.01
7,BRNN,mimic-adult,mimic-neonate,LoS 7+,0.205,0.024,0.517,0.008,0.439,0.022000000000000002,0.392,0.013999999999999999
8,BRNN,mimic-adult,picdb-paed,LoS 7+,0.56,0.025,0.5589999999999999,0.004,0.542,0.013999999999999999,0.396,0.011000000000000001
9,BRNN,mimic-neonate,mimic-adult,Mortality,0.38299999999999995,0.019,0.129,0.001,0.02,0.003,0.018000000000000002,0.002
10,BRNN,mimic-neonate,mimic-neonate,Mortality,0.762,0.131,0.013999999999999999,0.0,0.5,0.021,0.5,0.022000000000000002
11,BRNN,mimic-neonate,picdb-paed,Mortality,0.602,0.044000000000000004,0.064,0.0,0.327,0.018000000000000002,0.32899999999999996,0.019
12,BRNN,mimic-neonate,mimic-adult,LoS 3+,0.47600000000000003,0.018000000000000002,0.784,0.001,0.015,0.002,0.006,0.001
13,BRNN,mimic-neonate,mimic-neonate,LoS 3+,0.91,0.016,0.25,0.012,0.5,0.023,0.5,0.021
14,BRNN,mimic-neonate,picdb-paed,LoS 3+,0.44,0.043,0.511,0.009000000000000001,0.8,0.013999999999999999,0.439,0.022000000000000002
15,BRNN,mimic-neonate,mimic-adult,LoS 7+,0.48200000000000004,0.013999999999999999,0.442,0.004,0.151,0.01,0.154,0.01
16,BRNN,mimic-neonate,mimic-neonate,LoS 7+,0.92,0.013000000000000001,0.201,0.013000000000000001,0.5,0.021,0.5,0.02
17,BRNN,mimic-neonate,picdb-paed,LoS 7+,0.529,0.027000000000000003,0.64,0.006,0.608,0.022000000000000002,0.51,0.023
18,BRNN,picdb-paed,mimic-adult,Mortality,0.426,0.021,0.135,0.0,0.16,0.009000000000000001,0.16899999999999998,0.01
19,BRNN,picdb-paed,mimic-neonate,Mortality,0.539,0.222,0.08900000000000001,0.002,0.7559999999999999,0.015,0.247,0.016
20,BRNN,picdb-paed,picdb-paed,Mortality,0.787,0.04,0.107,0.005,0.5,0.016,0.501,0.016
21,BRNN,picdb-paed,mimic-adult,LoS 3+,0.495,0.017,0.217,0.0,0.066,0.006999999999999999,0.066,0.006999999999999999
22,BRNN,picdb-paed,mimic-neonate,LoS 3+,0.847,0.022000000000000002,0.41700000000000004,0.002,0.298,0.017,0.298,0.017
23,BRNN,picdb-paed,picdb-paed,LoS 3+,0.767,0.032,0.149,0.004,0.5,0.017,0.5,0.016
24,BRNN,picdb-paed,mimic-adult,LoS 7+,0.502,0.013999999999999999,0.555,0.001,0.053,0.005,0.053,0.005
25,BRNN,picdb-paed,mimic-neonate,LoS 7+,0.7659999999999999,0.026000000000000002,0.609,0.002,0.214,0.015,0.213,0.015
26,BRNN,picdb-paed,picdb-paed,LoS 7+,0.7190000000000001,0.022000000000000002,0.361,0.006,0.501,0.016,0.5,0.017
27,BRNN,mimic-male,mimic-male,Mortality,0.823,0.018000000000000002,0.155,0.004,0.5,0.012,0.5,0.012
28,BRNN,mimic-male,mimic-female,Mortality,0.809,0.019,0.157,0.004,0.494,0.012,0.501,0.013000000000000001
29,BRNN,mimic-male,mimic-male,LoS 3+,0.8,0.015,0.28300000000000003,0.005,0.5,0.012,0.5,0.011000000000000001
30,BRNN,mimic-male,mimic-female,LoS 3+,0.7909999999999999,0.018000000000000002,0.284,0.006,0.501,0.013000000000000001,0.495,0.013000000000000001
31,BRNN,mimic-male,mimic-male,LoS 7+,0.7490000000000001,0.013000000000000001,0.38799999999999996,0.006,0.5,0.012,0.5,0.012
32,BRNN,mimic-male,mimic-female,LoS 7+,0.757,0.015,0.384,0.006999999999999999,0.502,0.012,0.494,0.013000000000000001
33,BRNN,mimic-female,mimic-male,Mortality,0.812,0.019,0.16699999999999998,0.004,0.506,0.012,0.504,0.012
34,BRNN,mimic-female,mimic-female,Mortality,0.797,0.02,0.16899999999999998,0.004,0.5,0.013000000000000001,0.5,0.013000000000000001
35,BRNN,mimic-female,mimic-male,LoS 3+,0.792,0.015,0.297,0.005,0.502,0.013000000000000001,0.502,0.013000000000000001
36,BRNN,mimic-female,mimic-female,LoS 3+,0.78,0.017,0.3,0.006,0.5,0.013000000000000001,0.5,0.013000000000000001
37,BRNN,mimic-female,mimic-male,LoS 7+,0.738,0.013000000000000001,0.39,0.006,0.504,0.012,0.506,0.013000000000000001
38,BRNN,mimic-female,mimic-female,LoS 7+,0.742,0.016,0.385,0.006999999999999999,0.5,0.013999999999999999,0.5,0.013999999999999999
39,BRNN,mimic-lt50,mimic-lt50,Mortality,0.775,0.045,0.129,0.006999999999999999,0.5,0.02,0.5,0.021
40,BRNN,mimic-lt50,mimic-5060,Mortality,0.7929999999999999,0.039,0.13699999999999998,0.006999999999999999,0.49,0.022000000000000002,0.496,0.021
41,BRNN,mimic-lt50,mimic-6070,Mortality,0.7440000000000001,0.04,0.156,0.006,0.488,0.021,0.503,0.021
42,BRNN,mimic-lt50,mimic-7080,Mortality,0.696,0.039,0.17600000000000002,0.005,0.496,0.02,0.518,0.021
43,BRNN,mimic-lt50,mimic-gt80,Mortality,0.667,0.035,0.225,0.005,0.488,0.02,0.49700000000000005,0.021
44,BRNN,mimic-lt50,mimic-lt50,LoS 3+,0.753,0.026000000000000002,0.34600000000000003,0.01,0.5,0.021,0.5,0.02
45,BRNN,mimic-lt50,mimic-5060,LoS 3+,0.758,0.033,0.293,0.01,0.395,0.022000000000000002,0.49200000000000005,0.022000000000000002
46,BRNN,mimic-lt50,mimic-6070,LoS 3+,0.728,0.034,0.26,0.008,0.313,0.019,0.51,0.021
47,BRNN,mimic-lt50,mimic-7080,LoS 3+,0.68,0.037000000000000005,0.244,0.006,0.261,0.016,0.532,0.021
48,BRNN,mimic-lt50,mimic-gt80,LoS 3+,0.672,0.034,0.264,0.006,0.237,0.018000000000000002,0.45,0.02
49,BRNN,mimic-lt50,mimic-lt50,LoS 7+,0.731,0.024,0.41100000000000003,0.008,0.5,0.021,0.5,0.02
50,BRNN,mimic-lt50,mimic-5060,LoS 7+,0.7040000000000001,0.028999999999999998,0.428,0.009000000000000001,0.531,0.022000000000000002,0.508,0.022000000000000002
51,BRNN,mimic-lt50,mimic-6070,LoS 7+,0.69,0.027999999999999997,0.435,0.009000000000000001,0.5329999999999999,0.02,0.493,0.021
52,BRNN,mimic-lt50,mimic-7080,LoS 7+,0.677,0.026000000000000002,0.446,0.008,0.581,0.021,0.5529999999999999,0.021
53,BRNN,mimic-lt50,mimic-gt80,LoS 7+,0.6509999999999999,0.027000000000000003,0.45899999999999996,0.008,0.6,0.021,0.5429999999999999,0.02
54,BRNN,mimic-5060,mimic-lt50,Mortality,0.748,0.048,0.172,0.009000000000000001,0.584,0.023,0.53,0.022000000000000002
55,BRNN,mimic-5060,mimic-5060,Mortality,0.7809999999999999,0.044000000000000004,0.152,0.009000000000000001,0.5,0.023,0.5,0.023
56,BRNN,mimic-5060,mimic-6070,Mortality,0.777,0.037000000000000005,0.157,0.006999999999999999,0.46,0.022000000000000002,0.48200000000000004,0.022000000000000002
57,BRNN,mimic-5060,mimic-7080,Mortality,0.737,0.034,0.171,0.006,0.442,0.022000000000000002,0.47100000000000003,0.021
58,BRNN,mimic-5060,mimic-gt80,Mortality,0.684,0.033,0.221,0.006,0.439,0.023,0.45799999999999996,0.022000000000000002
59,BRNN,mimic-5060,mimic-lt50,LoS 3+,0.746,0.027000000000000003,0.359,0.008,0.66,0.022000000000000002,0.601,0.022000000000000002
60,BRNN,mimic-5060,mimic-5060,LoS 3+,0.752,0.032,0.29600000000000004,0.008,0.501,0.024,0.5,0.022000000000000002
61,BRNN,mimic-5060,mimic-6070,LoS 3+,0.738,0.032,0.258,0.006,0.39399999999999996,0.021,0.44,0.022000000000000002
62,BRNN,mimic-5060,mimic-7080,LoS 3+,0.72,0.033,0.233,0.005,0.317,0.019,0.441,0.02
63,BRNN,mimic-5060,mimic-gt80,LoS 3+,0.6890000000000001,0.033,0.261,0.005,0.299,0.02,0.389,0.023
64,BRNN,mimic-5060,mimic-lt50,LoS 7+,0.727,0.026000000000000002,0.452,0.006,0.504,0.022000000000000002,0.545,0.023
65,BRNN,mimic-5060,mimic-5060,LoS 7+,0.698,0.03,0.45799999999999996,0.006999999999999999,0.5,0.023,0.501,0.023
66,BRNN,mimic-5060,mimic-6070,LoS 7+,0.69,0.027000000000000003,0.462,0.006,0.498,0.022000000000000002,0.48700000000000004,0.022000000000000002
67,BRNN,mimic-5060,mimic-7080,LoS 7+,0.6629999999999999,0.027999999999999997,0.469,0.006,0.507,0.022000000000000002,0.48200000000000004,0.022000000000000002
68,BRNN,mimic-5060,mimic-gt80,LoS 7+,0.649,0.027999999999999997,0.48100000000000004,0.005,0.529,0.022000000000000002,0.445,0.022000000000000002
69,BRNN,mimic-6070,mimic-lt50,Mortality,0.738,0.05,0.22899999999999998,0.008,0.6809999999999999,0.019,0.428,0.021
70,BRNN,mimic-6070,mimic-5060,Mortality,0.7929999999999999,0.04,0.188,0.008,0.5670000000000001,0.022000000000000002,0.507,0.022000000000000002
71,BRNN,mimic-6070,mimic-6070,Mortality,0.7909999999999999,0.035,0.182,0.006,0.501,0.02,0.5,0.021
72,BRNN,mimic-6070,mimic-7080,Mortality,0.741,0.037000000000000005,0.19,0.005,0.461,0.02,0.49200000000000005,0.021
73,BRNN,mimic-6070,mimic-gt80,Mortality,0.7020000000000001,0.033,0.233,0.004,0.43799999999999994,0.022000000000000002,0.455,0.022000000000000002
74,BRNN,mimic-6070,mimic-lt50,LoS 3+,0.7140000000000001,0.026000000000000002,0.389,0.006,0.836,0.013999999999999999,0.727,0.018000000000000002
75,BRNN,mimic-6070,mimic-5060,LoS 3+,0.758,0.03,0.312,0.005,0.6459999999999999,0.022000000000000002,0.584,0.021
76,BRNN,mimic-6070,mimic-6070,LoS 3+,0.7490000000000001,0.034,0.27,0.004,0.5,0.021,0.501,0.021
77,BRNN,mimic-6070,mimic-7080,LoS 3+,0.728,0.033,0.24,0.003,0.395,0.019,0.483,0.022000000000000002
78,BRNN,mimic-6070,mimic-gt80,LoS 3+,0.703,0.031,0.265,0.003,0.34700000000000003,0.02,0.389,0.021
79,BRNN,mimic-6070,mimic-lt50,LoS 7+,0.711,0.027000000000000003,0.439,0.006999999999999999,0.49700000000000005,0.021,0.5589999999999999,0.021
80,BRNN,mimic-6070,mimic-5060,LoS 7+,0.705,0.031,0.444,0.008,0.513,0.023,0.523,0.021
81,BRNN,mimic-6070,mimic-6070,LoS 7+,0.7120000000000001,0.026000000000000002,0.44299999999999995,0.008,0.5,0.021,0.5,0.022000000000000002
82,BRNN,mimic-6070,mimic-7080,LoS 7+,0.69,0.027000000000000003,0.452,0.006999999999999999,0.535,0.021,0.526,0.02
83,BRNN,mimic-6070,mimic-gt80,LoS 7+,0.657,0.027000000000000003,0.466,0.006999999999999999,0.563,0.021,0.528,0.021
84,BRNN,mimic-7080,mimic-lt50,Mortality,0.721,0.053,0.225,0.009000000000000001,0.588,0.022000000000000002,0.429,0.021
85,BRNN,mimic-7080,mimic-5060,Mortality,0.773,0.043,0.205,0.009000000000000001,0.536,0.023,0.456,0.022000000000000002
86,BRNN,mimic-7080,mimic-6070,Mortality,0.754,0.037000000000000005,0.203,0.008,0.493,0.022000000000000002,0.462,0.021
87,BRNN,mimic-7080,mimic-7080,Mortality,0.736,0.038,0.217,0.006999999999999999,0.5,0.021,0.5,0.021
88,BRNN,mimic-7080,mimic-gt80,Mortality,0.693,0.034,0.258,0.006,0.503,0.021,0.516,0.022000000000000002
89,BRNN,mimic-7080,mimic-lt50,LoS 3+,0.7170000000000001,0.026000000000000002,0.384,0.008,0.825,0.015,0.684,0.02
90,BRNN,mimic-7080,mimic-5060,LoS 3+,0.742,0.033,0.315,0.006999999999999999,0.687,0.02,0.557,0.021
91,BRNN,mimic-7080,mimic-6070,LoS 3+,0.74,0.034,0.271,0.006,0.569,0.02,0.501,0.022000000000000002
92,BRNN,mimic-7080,mimic-7080,LoS 3+,0.731,0.032,0.24600000000000002,0.005,0.501,0.021,0.5,0.02
93,BRNN,mimic-7080,mimic-gt80,LoS 3+,0.705,0.034,0.27399999999999997,0.004,0.506,0.021,0.539,0.021
94,BRNN,mimic-7080,mimic-lt50,LoS 7+,0.696,0.027000000000000003,0.414,0.01,0.47700000000000004,0.021,0.505,0.021
95,BRNN,mimic-7080,mimic-5060,LoS 7+,0.7040000000000001,0.028999999999999998,0.415,0.011000000000000001,0.47100000000000003,0.022000000000000002,0.479,0.023
96,BRNN,mimic-7080,mimic-6070,LoS 7+,0.706,0.027000000000000003,0.41600000000000004,0.01,0.467,0.022000000000000002,0.46799999999999997,0.021
97,BRNN,mimic-7080,mimic-7080,LoS 7+,0.685,0.027999999999999997,0.43,0.01,0.5,0.021,0.499,0.021
98,BRNN,mimic-7080,mimic-gt80,LoS 7+,0.659,0.028999999999999998,0.435,0.01,0.494,0.021,0.506,0.019
99,BRNN,mimic-gt80,mimic-lt50,Mortality,0.716,0.05,0.217,0.008,0.602,0.02,0.40399999999999997,0.02
100,BRNN,mimic-gt80,mimic-5060,Mortality,0.75,0.043,0.19699999999999998,0.008,0.5329999999999999,0.023,0.433,0.022000000000000002
101,BRNN,mimic-gt80,mimic-6070,Mortality,0.755,0.037000000000000005,0.19699999999999998,0.006999999999999999,0.496,0.022000000000000002,0.445,0.02
102,BRNN,mimic-gt80,mimic-7080,Mortality,0.7090000000000001,0.039,0.21100000000000002,0.006,0.486,0.022000000000000002,0.461,0.022000000000000002
103,BRNN,mimic-gt80,mimic-gt80,Mortality,0.701,0.034,0.25,0.006,0.499,0.022000000000000002,0.5,0.021
104,BRNN,mimic-gt80,mimic-lt50,LoS 3+,0.6940000000000001,0.027999999999999997,0.395,0.006999999999999999,0.81,0.015,0.639,0.02
105,BRNN,mimic-gt80,mimic-5060,LoS 3+,0.74,0.033,0.327,0.006999999999999999,0.679,0.023,0.505,0.022000000000000002
106,BRNN,mimic-gt80,mimic-6070,LoS 3+,0.732,0.034,0.29,0.006,0.569,0.021,0.46299999999999997,0.021
107,BRNN,mimic-gt80,mimic-7080,LoS 3+,0.718,0.037000000000000005,0.264,0.006,0.503,0.021,0.48100000000000004,0.021
108,BRNN,mimic-gt80,mimic-gt80,LoS 3+,0.6970000000000001,0.035,0.289,0.005,0.5,0.021,0.5,0.02
109,BRNN,mimic-gt80,mimic-lt50,LoS 7+,0.696,0.027999999999999997,0.433,0.006999999999999999,0.44,0.021,0.515,0.021
110,BRNN,mimic-gt80,mimic-5060,LoS 7+,0.665,0.03,0.45299999999999996,0.008,0.49700000000000005,0.022000000000000002,0.49200000000000005,0.024
111,BRNN,mimic-gt80,mimic-6070,LoS 7+,0.664,0.027000000000000003,0.457,0.008,0.498,0.021,0.465,0.021
112,BRNN,mimic-gt80,mimic-7080,LoS 7+,0.669,0.028999999999999998,0.456,0.008,0.496,0.021,0.475,0.021
113,BRNN,mimic-gt80,mimic-gt80,LoS 7+,0.6829999999999999,0.027000000000000003,0.45299999999999996,0.006999999999999999,0.5,0.02,0.5,0.022000000000000002
0,LogReg,mimic-adult,mimic-adult,Mortality,0.706,0.018000000000000002,0.201,0.002,0.5,0.009000000000000001,0.5,0.01
1,LogReg,mimic-adult,mimic-neonate,Mortality,0.935,0.035,0.12300000000000001,0.002,0.644,0.011000000000000001,0.358,0.011000000000000001
2,LogReg,mimic-adult,picdb-paed,Mortality,0.45899999999999996,0.063,0.114,0.001,0.22899999999999998,0.009000000000000001,0.6990000000000001,0.013000000000000001
3,LogReg,mimic-adult,mimic-adult,LoS 3+,0.6809999999999999,0.015,0.33,0.001,0.5,0.01,0.5,0.009000000000000001
4,LogReg,mimic-adult,mimic-neonate,LoS 3+,0.511,0.028999999999999998,0.46799999999999997,0.001,0.56,0.012,0.561,0.013000000000000001
5,LogReg,mimic-adult,picdb-paed,LoS 3+,0.366,0.042,0.23,0.002,0.185,0.01,0.809,0.01
6,LogReg,mimic-adult,mimic-adult,LoS 7+,0.653,0.012,0.474,0.001,0.5,0.009000000000000001,0.5,0.009000000000000001
7,LogReg,mimic-adult,mimic-neonate,LoS 7+,0.5539999999999999,0.036000000000000004,0.473,0.001,0.655,0.011000000000000001,0.384,0.011000000000000001
8,LogReg,mimic-adult,picdb-paed,LoS 7+,0.539,0.027000000000000003,0.545,0.003,0.35,0.013000000000000001,0.332,0.011000000000000001
9,LogReg,mimic-neonate,mimic-adult,Mortality,0.562,0.02,0.37,0.01,0.5760000000000001,0.011000000000000001,0.506,0.011000000000000001
10,LogReg,mimic-neonate,mimic-neonate,Mortality,0.79,0.24600000000000002,0.01,0.003,0.5,0.021,0.5,0.02
11,LogReg,mimic-neonate,picdb-paed,Mortality,0.555,0.057999999999999996,0.061,0.001,0.162,0.013000000000000001,0.162,0.012
12,LogReg,mimic-neonate,mimic-adult,LoS 3+,0.551,0.016,0.578,0.008,0.268,0.013000000000000001,0.203,0.009000000000000001
13,LogReg,mimic-neonate,mimic-neonate,LoS 3+,0.888,0.017,0.318,0.01,0.501,0.021,0.501,0.02
14,LogReg,mimic-neonate,picdb-paed,LoS 3+,0.375,0.043,0.415,0.009000000000000001,0.53,0.019,0.575,0.019
15,LogReg,mimic-neonate,mimic-adult,LoS 7+,0.485,0.013000000000000001,0.447,0.003,0.054000000000000006,0.006,0.061,0.006
16,LogReg,mimic-neonate,mimic-neonate,LoS 7+,0.9129999999999999,0.013999999999999999,0.25,0.01,0.5,0.02,0.5,0.021
17,LogReg,mimic-neonate,picdb-paed,LoS 7+,0.507,0.027999999999999997,0.609,0.006999999999999999,0.607,0.019,0.545,0.02
18,LogReg,picdb-paed,mimic-adult,Mortality,0.488,0.02,0.175,0.004,0.242,0.011000000000000001,0.231,0.011000000000000001
19,LogReg,picdb-paed,mimic-neonate,Mortality,0.893,0.11599999999999999,0.051,0.0,0.613,0.017,0.389,0.018000000000000002
20,LogReg,picdb-paed,picdb-paed,Mortality,0.8140000000000001,0.035,0.102,0.003,0.5,0.016,0.5,0.016
21,LogReg,picdb-paed,mimic-adult,LoS 3+,0.401,0.016,0.272,0.004,0.366,0.011000000000000001,0.353,0.011000000000000001
22,LogReg,picdb-paed,mimic-neonate,LoS 3+,0.68,0.027999999999999997,0.447,0.0,0.444,0.018000000000000002,0.445,0.019
23,LogReg,picdb-paed,picdb-paed,LoS 3+,0.7659999999999999,0.032,0.15,0.003,0.5,0.016,0.5,0.015
24,LogReg,picdb-paed,mimic-adult,LoS 7+,0.445,0.013999999999999999,0.541,0.006,0.47600000000000003,0.012,0.485,0.011000000000000001
25,LogReg,picdb-paed,mimic-neonate,LoS 7+,0.815,0.023,0.604,0.002,0.243,0.016,0.237,0.015
26,LogReg,picdb-paed,picdb-paed,LoS 7+,0.721,0.023,0.368,0.005,0.499,0.016,0.499,0.017
27,LogReg,mimic-male,mimic-male,Mortality,0.765,0.02,0.177,0.002,0.5,0.011000000000000001,0.501,0.011000000000000001
28,LogReg,mimic-male,mimic-female,Mortality,0.7809999999999999,0.022000000000000002,0.17800000000000002,0.002,0.496,0.013000000000000001,0.498,0.012
29,LogReg,mimic-male,mimic-male,LoS 3+,0.718,0.017,0.332,0.004,0.5,0.012,0.5,0.013000000000000001
30,LogReg,mimic-male,mimic-female,LoS 3+,0.7290000000000001,0.019,0.32899999999999996,0.005,0.501,0.012,0.5,0.012
31,LogReg,mimic-male,mimic-male,LoS 7+,0.698,0.015,0.451,0.003,0.5,0.011000000000000001,0.5,0.012
32,LogReg,mimic-male,mimic-female,LoS 7+,0.698,0.017,0.449,0.003,0.49200000000000005,0.012,0.499,0.012
33,LogReg,mimic-female,mimic-male,Mortality,0.762,0.021,0.179,0.002,0.5,0.012,0.496,0.013000000000000001
34,LogReg,mimic-female,mimic-female,Mortality,0.779,0.022000000000000002,0.179,0.002,0.5,0.012,0.501,0.012
35,LogReg,mimic-female,mimic-male,LoS 3+,0.725,0.016,0.332,0.004,0.495,0.012,0.501,0.012
36,LogReg,mimic-female,mimic-female,LoS 3+,0.733,0.019,0.33,0.005,0.499,0.013000000000000001,0.5,0.013000000000000001
37,LogReg,mimic-female,mimic-male,LoS 7+,0.698,0.015,0.451,0.003,0.499,0.013000000000000001,0.509,0.012
38,LogReg,mimic-female,mimic-female,LoS 7+,0.6970000000000001,0.017,0.449,0.003,0.5,0.013999999999999999,0.5,0.013000000000000001
39,LogReg,mimic-lt50,mimic-lt50,Mortality,0.767,0.051,0.122,0.004,0.499,0.021,0.5,0.021
40,LogReg,mimic-lt50,mimic-5060,Mortality,0.757,0.045,0.14300000000000002,0.005,0.545,0.022000000000000002,0.5489999999999999,0.022000000000000002
41,LogReg,mimic-lt50,mimic-6070,Mortality,0.711,0.042,0.16399999999999998,0.003,0.563,0.021,0.5770000000000001,0.021
42,LogReg,mimic-lt50,mimic-7080,Mortality,0.6609999999999999,0.042,0.19,0.003,0.603,0.021,0.616,0.02
43,LogReg,mimic-lt50,mimic-gt80,Mortality,0.611,0.037000000000000005,0.255,0.005,0.713,0.019,0.716,0.019
44,LogReg,mimic-lt50,mimic-lt50,LoS 3+,0.722,0.027000000000000003,0.374,0.006999999999999999,0.5,0.021,0.5,0.02
45,LogReg,mimic-lt50,mimic-5060,LoS 3+,0.6990000000000001,0.033,0.335,0.008,0.42200000000000004,0.021,0.521,0.021
46,LogReg,mimic-lt50,mimic-6070,LoS 3+,0.67,0.035,0.31,0.006999999999999999,0.361,0.02,0.562,0.021
47,LogReg,mimic-lt50,mimic-7080,LoS 3+,0.64,0.037000000000000005,0.302,0.006999999999999999,0.345,0.02,0.607,0.021
48,LogReg,mimic-lt50,mimic-gt80,LoS 3+,0.5579999999999999,0.04,0.3,0.006999999999999999,0.255,0.016,0.46299999999999997,0.021
49,LogReg,mimic-lt50,mimic-lt50,LoS 7+,0.701,0.026000000000000002,0.451,0.003,0.5,0.02,0.499,0.02
50,LogReg,mimic-lt50,mimic-5060,LoS 7+,0.6779999999999999,0.033,0.462,0.004,0.501,0.021,0.505,0.023
51,LogReg,mimic-lt50,mimic-6070,LoS 7+,0.65,0.027999999999999997,0.466,0.004,0.507,0.02,0.52,0.02
52,LogReg,mimic-lt50,mimic-7080,LoS 7+,0.621,0.027999999999999997,0.479,0.003,0.516,0.02,0.526,0.021
53,LogReg,mimic-lt50,mimic-gt80,LoS 7+,0.55,0.031,0.478,0.003,0.603,0.019,0.616,0.019
54,LogReg,mimic-5060,mimic-lt50,Mortality,0.7859999999999999,0.042,0.138,0.005,0.512,0.022000000000000002,0.505,0.022000000000000002
55,LogReg,mimic-5060,mimic-5060,Mortality,0.775,0.046,0.153,0.006,0.5,0.023,0.5,0.022000000000000002
56,LogReg,mimic-5060,mimic-6070,Mortality,0.743,0.037000000000000005,0.166,0.004,0.488,0.021,0.505,0.022000000000000002
57,LogReg,mimic-5060,mimic-7080,Mortality,0.6729999999999999,0.04,0.193,0.004,0.514,0.023,0.5429999999999999,0.022000000000000002
58,LogReg,mimic-5060,mimic-gt80,Mortality,0.6709999999999999,0.033,0.245,0.004,0.609,0.022000000000000002,0.629,0.02
59,LogReg,mimic-5060,mimic-lt50,LoS 3+,0.69,0.027999999999999997,0.38299999999999995,0.002,0.493,0.022000000000000002,0.495,0.021
60,LogReg,mimic-5060,mimic-5060,LoS 3+,0.705,0.032,0.341,0.003,0.5,0.022000000000000002,0.499,0.023
61,LogReg,mimic-5060,mimic-6070,LoS 3+,0.6859999999999999,0.034,0.322,0.002,0.48100000000000004,0.022000000000000002,0.512,0.023
62,LogReg,mimic-5060,mimic-7080,LoS 3+,0.667,0.036000000000000004,0.31,0.002,0.495,0.022000000000000002,0.512,0.02
63,LogReg,mimic-5060,mimic-gt80,LoS 3+,0.635,0.037000000000000005,0.341,0.002,0.5589999999999999,0.022000000000000002,0.516,0.022000000000000002
64,LogReg,mimic-5060,mimic-lt50,LoS 7+,0.6729999999999999,0.026000000000000002,0.462,0.004,0.525,0.021,0.499,0.021
65,LogReg,mimic-5060,mimic-5060,LoS 7+,0.68,0.031,0.46399999999999997,0.004,0.5,0.024,0.5,0.024
66,LogReg,mimic-5060,mimic-6070,LoS 7+,0.684,0.028999999999999998,0.466,0.004,0.488,0.021,0.499,0.022000000000000002
67,LogReg,mimic-5060,mimic-7080,LoS 7+,0.625,0.027999999999999997,0.48,0.003,0.522,0.022000000000000002,0.53,0.022000000000000002
68,LogReg,mimic-5060,mimic-gt80,LoS 7+,0.585,0.028999999999999998,0.48,0.003,0.547,0.021,0.5770000000000001,0.023
69,LogReg,mimic-6070,mimic-lt50,Mortality,0.775,0.051,0.172,0.002,0.526,0.021,0.47200000000000003,0.02
70,LogReg,mimic-6070,mimic-5060,Mortality,0.755,0.047,0.18899999999999997,0.002,0.518,0.022000000000000002,0.499,0.022000000000000002
71,LogReg,mimic-6070,mimic-6070,Mortality,0.7609999999999999,0.035,0.20199999999999999,0.002,0.5,0.022000000000000002,0.5,0.021
72,LogReg,mimic-6070,mimic-7080,Mortality,0.695,0.039,0.225,0.002,0.522,0.021,0.529,0.02
73,LogReg,mimic-6070,mimic-gt80,Mortality,0.657,0.035,0.272,0.002,0.64,0.02,0.645,0.021
74,LogReg,mimic-6070,mimic-lt50,LoS 3+,0.6970000000000001,0.027000000000000003,0.374,0.0,0.532,0.02,0.532,0.021
75,LogReg,mimic-6070,mimic-5060,LoS 3+,0.711,0.035,0.324,0.0,0.52,0.021,0.521,0.021
76,LogReg,mimic-6070,mimic-6070,LoS 3+,0.677,0.036000000000000004,0.302,0.0,0.5,0.021,0.501,0.022000000000000002
77,LogReg,mimic-6070,mimic-7080,LoS 3+,0.6659999999999999,0.035,0.284,0.0,0.513,0.021,0.48700000000000004,0.021
78,LogReg,mimic-6070,mimic-gt80,LoS 3+,0.621,0.035,0.312,0.0,0.519,0.021,0.519,0.021
79,LogReg,mimic-6070,mimic-lt50,LoS 7+,0.657,0.028999999999999998,0.47700000000000004,0.003,0.544,0.02,0.456,0.021
80,LogReg,mimic-6070,mimic-5060,LoS 7+,0.687,0.031,0.47200000000000003,0.004,0.506,0.022000000000000002,0.493,0.022000000000000002
81,LogReg,mimic-6070,mimic-6070,LoS 7+,0.6779999999999999,0.027999999999999997,0.474,0.003,0.501,0.022000000000000002,0.5,0.021
82,LogReg,mimic-6070,mimic-7080,LoS 7+,0.636,0.027000000000000003,0.483,0.003,0.536,0.022000000000000002,0.527,0.021
83,LogReg,mimic-6070,mimic-gt80,LoS 7+,0.597,0.03,0.486,0.003,0.5670000000000001,0.021,0.535,0.02
84,LogReg,mimic-7080,mimic-lt50,Mortality,0.736,0.044000000000000004,0.156,0.006999999999999999,0.322,0.02,0.586,0.02
85,LogReg,mimic-7080,mimic-5060,Mortality,0.721,0.048,0.183,0.008,0.386,0.021,0.46,0.021
86,LogReg,mimic-7080,mimic-6070,Mortality,0.752,0.037000000000000005,0.195,0.006,0.425,0.021,0.43,0.02
87,LogReg,mimic-7080,mimic-7080,Mortality,0.7,0.04,0.22399999999999998,0.006,0.5,0.02,0.501,0.023
88,LogReg,mimic-7080,mimic-gt80,Mortality,0.623,0.033,0.366,0.015,0.638,0.02,0.435,0.021
89,LogReg,mimic-7080,mimic-lt50,LoS 3+,0.652,0.028999999999999998,0.369,0.002,0.469,0.02,0.467,0.02
90,LogReg,mimic-7080,mimic-5060,LoS 3+,0.685,0.035,0.319,0.002,0.485,0.022000000000000002,0.473,0.022000000000000002
91,LogReg,mimic-7080,mimic-6070,LoS 3+,0.6559999999999999,0.036000000000000004,0.299,0.002,0.474,0.021,0.461,0.019
92,LogReg,mimic-7080,mimic-7080,LoS 3+,0.665,0.034,0.28300000000000003,0.002,0.5,0.02,0.499,0.02
93,LogReg,mimic-7080,mimic-gt80,LoS 3+,0.6409999999999999,0.034,0.317,0.002,0.603,0.02,0.588,0.02
94,LogReg,mimic-7080,mimic-lt50,LoS 7+,0.632,0.027999999999999997,0.486,0.003,0.518,0.021,0.382,0.019
95,LogReg,mimic-7080,mimic-5060,LoS 7+,0.649,0.031,0.48,0.004,0.489,0.022000000000000002,0.44,0.022000000000000002
96,LogReg,mimic-7080,mimic-6070,LoS 7+,0.66,0.027000000000000003,0.48,0.003,0.48100000000000004,0.02,0.47700000000000004,0.02
97,LogReg,mimic-7080,mimic-7080,LoS 7+,0.626,0.027999999999999997,0.486,0.003,0.5,0.02,0.501,0.021
98,LogReg,mimic-7080,mimic-gt80,LoS 7+,0.607,0.028999999999999998,0.48200000000000004,0.003,0.386,0.02,0.575,0.02
99,LogReg,mimic-gt80,mimic-lt50,Mortality,0.732,0.057999999999999996,0.24100000000000002,0.003,0.509,0.021,0.49200000000000005,0.021
100,LogReg,mimic-gt80,mimic-5060,Mortality,0.716,0.05,0.249,0.003,0.46399999999999997,0.022000000000000002,0.536,0.022000000000000002
101,LogReg,mimic-gt80,mimic-6070,Mortality,0.747,0.040999999999999995,0.258,0.003,0.44799999999999995,0.021,0.551,0.02
102,LogReg,mimic-gt80,mimic-7080,Mortality,0.6970000000000001,0.04,0.276,0.002,0.46,0.022000000000000002,0.535,0.021
103,LogReg,mimic-gt80,mimic-gt80,Mortality,0.688,0.033,0.311,0.002,0.501,0.021,0.5,0.021
104,LogReg,mimic-gt80,mimic-lt50,LoS 3+,0.6579999999999999,0.027999999999999997,0.375,0.002,0.424,0.021,0.42200000000000004,0.021
105,LogReg,mimic-gt80,mimic-5060,LoS 3+,0.698,0.034,0.327,0.002,0.41100000000000003,0.021,0.402,0.021
106,LogReg,mimic-gt80,mimic-6070,LoS 3+,0.6829999999999999,0.036000000000000004,0.307,0.002,0.39399999999999996,0.02,0.46299999999999997,0.021
107,LogReg,mimic-gt80,mimic-7080,LoS 3+,0.6579999999999999,0.036000000000000004,0.293,0.002,0.41600000000000004,0.021,0.544,0.022000000000000002
108,LogReg,mimic-gt80,mimic-gt80,LoS 3+,0.655,0.036000000000000004,0.325,0.002,0.5,0.022000000000000002,0.5,0.021
109,LogReg,mimic-gt80,mimic-lt50,LoS 7+,0.657,0.027999999999999997,0.47100000000000003,0.003,0.547,0.022000000000000002,0.413,0.02
110,LogReg,mimic-gt80,mimic-5060,LoS 7+,0.638,0.031,0.47700000000000004,0.004,0.541,0.022000000000000002,0.446,0.022000000000000002
111,LogReg,mimic-gt80,mimic-6070,LoS 7+,0.618,0.028999999999999998,0.48,0.003,0.565,0.02,0.45,0.02
112,LogReg,mimic-gt80,mimic-7080,LoS 7+,0.594,0.027999999999999997,0.486,0.003,0.5660000000000001,0.02,0.547,0.02
113,LogReg,mimic-gt80,mimic-gt80,LoS 7+,0.617,0.028999999999999998,0.48,0.003,0.501,0.021,0.499,0.021
0,MLP,mimic-adult,mimic-adult,Mortality,0.691,0.018000000000000002,0.175,0.002,0.5,0.009000000000000001,0.5,0.01
1,MLP,mimic-adult,mimic-neonate,Mortality,0.836,0.157,0.10099999999999999,0.002,0.6779999999999999,0.011000000000000001,0.32799999999999996,0.011000000000000001
2,MLP,mimic-adult,picdb-paed,Mortality,0.307,0.045,0.11699999999999999,0.002,0.456,0.013999999999999999,0.45799999999999996,0.013000000000000001
3,MLP,mimic-adult,mimic-adult,LoS 3+,0.684,0.015,0.32299999999999995,0.002,0.5,0.01,0.5,0.01
4,MLP,mimic-adult,mimic-neonate,LoS 3+,0.214,0.023,0.484,0.002,0.31,0.011000000000000001,0.31,0.011000000000000001
5,MLP,mimic-adult,picdb-paed,LoS 3+,0.364,0.037000000000000005,0.36700000000000005,0.005,0.7190000000000001,0.013000000000000001,0.27399999999999997,0.012
6,MLP,mimic-adult,mimic-adult,LoS 7+,0.647,0.012,0.455,0.003,0.5,0.009000000000000001,0.5,0.009000000000000001
7,MLP,mimic-adult,mimic-neonate,LoS 7+,0.326,0.034,0.5329999999999999,0.002,0.637,0.011000000000000001,0.235,0.009000000000000001
8,MLP,mimic-adult,picdb-paed,LoS 7+,0.535,0.027000000000000003,0.534,0.006,0.562,0.015,0.42,0.012
9,MLP,mimic-neonate,mimic-adult,Mortality,0.44,0.02,0.127,0.0,0.0,0.0,0.0,0.0
10,MLP,mimic-neonate,mimic-neonate,Mortality,0.777,0.23199999999999998,0.03,0.002,0.5,0.021,0.5,0.021
11,MLP,mimic-neonate,picdb-paed,Mortality,0.39799999999999996,0.055,0.061,0.0,0.047,0.006999999999999999,0.048,0.006999999999999999
12,MLP,mimic-neonate,mimic-adult,LoS 3+,0.526,0.013000000000000001,0.213,0.001,0.002,0.001,0.002,0.001
13,MLP,mimic-neonate,mimic-neonate,LoS 3+,0.884,0.017,0.263,0.012,0.5,0.021,0.5,0.02
14,MLP,mimic-neonate,picdb-paed,LoS 3+,0.306,0.036000000000000004,0.267,0.009000000000000001,0.401,0.019,0.609,0.019
15,MLP,mimic-neonate,mimic-adult,LoS 7+,0.586,0.013000000000000001,0.42700000000000005,0.006999999999999999,0.157,0.008,0.16,0.008
16,MLP,mimic-neonate,mimic-neonate,LoS 7+,0.9159999999999999,0.013999999999999999,0.19699999999999998,0.013000000000000001,0.501,0.02,0.5,0.021
17,MLP,mimic-neonate,picdb-paed,LoS 7+,0.451,0.027000000000000003,0.46299999999999997,0.016,0.28,0.016,0.31,0.017
18,MLP,picdb-paed,mimic-adult,Mortality,0.495,0.019,0.129,0.0,0.061,0.006,0.061,0.006
19,MLP,picdb-paed,mimic-neonate,Mortality,0.95,0.035,0.008,0.0,0.12,0.011000000000000001,0.765,0.015
20,MLP,picdb-paed,picdb-paed,Mortality,0.7959999999999999,0.034,0.10099999999999999,0.003,0.5,0.016,0.499,0.016
21,MLP,picdb-paed,mimic-adult,LoS 3+,0.444,0.015,0.244,0.001,0.19,0.009000000000000001,0.217,0.009000000000000001
22,MLP,picdb-paed,mimic-neonate,LoS 3+,0.622,0.028999999999999998,0.446,0.0,0.177,0.013999999999999999,0.177,0.013999999999999999
23,MLP,picdb-paed,picdb-paed,LoS 3+,0.789,0.03,0.179,0.005,0.5,0.016,0.5,0.018000000000000002
24,MLP,picdb-paed,mimic-adult,LoS 7+,0.434,0.013999999999999999,0.569,0.004,0.37200000000000005,0.012,0.371,0.011000000000000001
25,MLP,picdb-paed,mimic-neonate,LoS 7+,0.46799999999999997,0.035,0.636,0.001,0.275,0.017,0.272,0.016
26,MLP,picdb-paed,picdb-paed,LoS 7+,0.713,0.024,0.354,0.006999999999999999,0.5,0.016,0.499,0.017
27,MLP,mimic-male,mimic-male,Mortality,0.773,0.02,0.162,0.003,0.5,0.012,0.501,0.011000000000000001
28,MLP,mimic-male,mimic-female,Mortality,0.7709999999999999,0.022000000000000002,0.162,0.003,0.494,0.012,0.49700000000000005,0.012
29,MLP,mimic-male,mimic-male,LoS 3+,0.747,0.016,0.34299999999999997,0.005,0.5,0.012,0.5,0.011000000000000001
30,MLP,mimic-male,mimic-female,LoS 3+,0.7559999999999999,0.018000000000000002,0.34,0.005,0.499,0.012,0.488,0.013000000000000001
31,MLP,mimic-male,mimic-male,LoS 7+,0.7140000000000001,0.013999999999999999,0.413,0.005,0.5,0.012,0.5,0.011000000000000001
32,MLP,mimic-male,mimic-female,LoS 7+,0.72,0.017,0.409,0.006,0.5,0.012,0.499,0.013000000000000001
33,MLP,mimic-female,mimic-male,Mortality,0.754,0.021,0.16399999999999998,0.003,0.5,0.012,0.495,0.012
34,MLP,mimic-female,mimic-female,Mortality,0.765,0.022000000000000002,0.16399999999999998,0.003,0.5,0.013000000000000001,0.5,0.013000000000000001
35,MLP,mimic-female,mimic-male,LoS 3+,0.748,0.015,0.33,0.003,0.499,0.012,0.506,0.012
36,MLP,mimic-female,mimic-female,LoS 3+,0.741,0.018000000000000002,0.33,0.004,0.499,0.013000000000000001,0.5,0.012
37,MLP,mimic-female,mimic-male,LoS 7+,0.7190000000000001,0.013999999999999999,0.41,0.005,0.505,0.012,0.507,0.012
38,MLP,mimic-female,mimic-female,LoS 7+,0.7170000000000001,0.016,0.40700000000000003,0.006,0.5,0.013000000000000001,0.5,0.013000000000000001
39,MLP,mimic-lt50,mimic-lt50,Mortality,0.767,0.052000000000000005,0.139,0.004,0.499,0.019,0.499,0.021
40,MLP,mimic-lt50,mimic-5060,Mortality,0.748,0.048,0.162,0.004,0.535,0.021,0.537,0.022000000000000002
41,MLP,mimic-lt50,mimic-6070,Mortality,0.691,0.04,0.18600000000000003,0.003,0.568,0.022000000000000002,0.5760000000000001,0.021
42,MLP,mimic-lt50,mimic-7080,Mortality,0.631,0.042,0.212,0.003,0.5870000000000001,0.021,0.603,0.021
43,MLP,mimic-lt50,mimic-gt80,Mortality,0.614,0.035,0.265,0.004,0.6559999999999999,0.02,0.6579999999999999,0.02
44,MLP,mimic-lt50,mimic-lt50,LoS 3+,0.7020000000000001,0.027999999999999997,0.379,0.006999999999999999,0.5,0.021,0.5,0.02
45,MLP,mimic-lt50,mimic-5060,LoS 3+,0.718,0.034,0.342,0.008,0.469,0.021,0.488,0.021
46,MLP,mimic-lt50,mimic-6070,LoS 3+,0.67,0.033,0.32799999999999996,0.006999999999999999,0.435,0.021,0.505,0.022000000000000002
47,MLP,mimic-lt50,mimic-7080,LoS 3+,0.6409999999999999,0.037000000000000005,0.327,0.006999999999999999,0.444,0.02,0.523,0.021
48,MLP,mimic-lt50,mimic-gt80,LoS 3+,0.623,0.037000000000000005,0.34700000000000003,0.006,0.43700000000000006,0.019,0.574,0.02
49,MLP,mimic-lt50,mimic-lt50,LoS 7+,0.708,0.026000000000000002,0.42200000000000004,0.008,0.499,0.02,0.499,0.021
50,MLP,mimic-lt50,mimic-5060,LoS 7+,0.662,0.032,0.439,0.008,0.499,0.022000000000000002,0.506,0.023
51,MLP,mimic-lt50,mimic-6070,LoS 7+,0.665,0.027999999999999997,0.439,0.008,0.493,0.02,0.49700000000000005,0.02
52,MLP,mimic-lt50,mimic-7080,LoS 7+,0.614,0.028999999999999998,0.46299999999999997,0.008,0.52,0.02,0.531,0.021
53,MLP,mimic-lt50,mimic-gt80,LoS 7+,0.5720000000000001,0.032,0.466,0.006999999999999999,0.547,0.02,0.563,0.022000000000000002
54,MLP,mimic-5060,mimic-lt50,Mortality,0.748,0.049,0.14400000000000002,0.004,0.522,0.021,0.52,0.023
55,MLP,mimic-5060,mimic-5060,Mortality,0.7559999999999999,0.045,0.158,0.004,0.501,0.024,0.5,0.022000000000000002
56,MLP,mimic-5060,mimic-6070,Mortality,0.68,0.043,0.175,0.004,0.47700000000000004,0.021,0.47700000000000004,0.022000000000000002
57,MLP,mimic-5060,mimic-7080,Mortality,0.629,0.039,0.19899999999999998,0.003,0.485,0.022000000000000002,0.5,0.022000000000000002
58,MLP,mimic-5060,mimic-gt80,Mortality,0.5670000000000001,0.039,0.233,0.003,0.382,0.021,0.386,0.02
59,MLP,mimic-5060,mimic-lt50,LoS 3+,0.675,0.028999999999999998,0.39299999999999996,0.006,0.5479999999999999,0.021,0.541,0.022000000000000002
60,MLP,mimic-5060,mimic-5060,LoS 3+,0.71,0.033,0.349,0.006999999999999999,0.5,0.022000000000000002,0.5,0.023
61,MLP,mimic-5060,mimic-6070,LoS 3+,0.66,0.035,0.336,0.006,0.47100000000000003,0.022000000000000002,0.519,0.023
62,MLP,mimic-5060,mimic-7080,LoS 3+,0.6629999999999999,0.036000000000000004,0.32799999999999996,0.006,0.474,0.021,0.524,0.022000000000000002
63,MLP,mimic-5060,mimic-gt80,LoS 3+,0.616,0.039,0.34,0.006,0.43700000000000006,0.022000000000000002,0.5529999999999999,0.021
64,MLP,mimic-5060,mimic-lt50,LoS 7+,0.639,0.027999999999999997,0.414,0.013000000000000001,0.488,0.023,0.504,0.02
65,MLP,mimic-5060,mimic-5060,LoS 7+,0.645,0.031,0.418,0.013999999999999999,0.501,0.024,0.5,0.022000000000000002
66,MLP,mimic-5060,mimic-6070,LoS 7+,0.66,0.028999999999999998,0.413,0.013000000000000001,0.493,0.022000000000000002,0.488,0.022000000000000002
67,MLP,mimic-5060,mimic-7080,LoS 7+,0.595,0.027999999999999997,0.45399999999999996,0.013000000000000001,0.53,0.021,0.524,0.023
68,MLP,mimic-5060,mimic-gt80,LoS 7+,0.545,0.028999999999999998,0.483,0.013999999999999999,0.513,0.021,0.485,0.022000000000000002
69,MLP,mimic-6070,mimic-lt50,Mortality,0.7340000000000001,0.051,0.183,0.006,0.517,0.022000000000000002,0.546,0.02
70,MLP,mimic-6070,mimic-5060,Mortality,0.742,0.047,0.19699999999999998,0.006,0.516,0.022000000000000002,0.517,0.023
71,MLP,mimic-6070,mimic-6070,Mortality,0.7290000000000001,0.038,0.20600000000000002,0.006,0.5,0.021,0.5,0.02
72,MLP,mimic-6070,mimic-7080,Mortality,0.682,0.038,0.233,0.006,0.525,0.02,0.521,0.021
73,MLP,mimic-6070,mimic-gt80,Mortality,0.635,0.036000000000000004,0.264,0.005,0.488,0.021,0.506,0.021
74,MLP,mimic-6070,mimic-lt50,LoS 3+,0.6579999999999999,0.027999999999999997,0.344,0.005,0.527,0.021,0.527,0.021
75,MLP,mimic-6070,mimic-5060,LoS 3+,0.693,0.035,0.287,0.005,0.514,0.022000000000000002,0.508,0.021
76,MLP,mimic-6070,mimic-6070,LoS 3+,0.674,0.037000000000000005,0.265,0.005,0.5,0.021,0.501,0.021
77,MLP,mimic-6070,mimic-7080,LoS 3+,0.667,0.034,0.255,0.005,0.526,0.021,0.512,0.021
78,MLP,mimic-6070,mimic-gt80,LoS 3+,0.609,0.037000000000000005,0.28600000000000003,0.005,0.523,0.021,0.524,0.022000000000000002
79,MLP,mimic-6070,mimic-lt50,LoS 7+,0.64,0.028999999999999998,0.451,0.006,0.528,0.02,0.528,0.02
80,MLP,mimic-6070,mimic-5060,LoS 7+,0.669,0.031,0.445,0.008,0.505,0.023,0.503,0.022000000000000002
81,MLP,mimic-6070,mimic-6070,LoS 7+,0.647,0.028999999999999998,0.45,0.006999999999999999,0.501,0.022000000000000002,0.5,0.02
82,MLP,mimic-6070,mimic-7080,LoS 7+,0.637,0.027000000000000003,0.46299999999999997,0.006999999999999999,0.537,0.022000000000000002,0.535,0.021
83,MLP,mimic-6070,mimic-gt80,LoS 7+,0.599,0.028999999999999998,0.47,0.006,0.5870000000000001,0.021,0.589,0.021
84,MLP,mimic-7080,mimic-lt50,Mortality,0.6920000000000001,0.057,0.135,0.004,0.415,0.02,0.518,0.02
85,MLP,mimic-7080,mimic-5060,Mortality,0.705,0.052000000000000005,0.158,0.005,0.435,0.022000000000000002,0.47200000000000003,0.021
86,MLP,mimic-7080,mimic-6070,Mortality,0.711,0.040999999999999995,0.17600000000000002,0.003,0.45,0.021,0.461,0.02
87,MLP,mimic-7080,mimic-7080,Mortality,0.6659999999999999,0.04,0.205,0.003,0.499,0.021,0.5,0.021
88,MLP,mimic-7080,mimic-gt80,Mortality,0.586,0.04,0.239,0.004,0.405,0.02,0.409,0.02
89,MLP,mimic-7080,mimic-lt50,LoS 3+,0.5820000000000001,0.031,0.365,0.005,0.405,0.02,0.40700000000000003,0.02
90,MLP,mimic-7080,mimic-5060,LoS 3+,0.645,0.035,0.316,0.006,0.45399999999999996,0.02,0.474,0.022000000000000002
91,MLP,mimic-7080,mimic-6070,LoS 3+,0.65,0.035,0.297,0.005,0.46299999999999997,0.02,0.49,0.021
92,MLP,mimic-7080,mimic-7080,LoS 3+,0.6609999999999999,0.035,0.289,0.005,0.5,0.021,0.499,0.021
93,MLP,mimic-7080,mimic-gt80,LoS 3+,0.585,0.037000000000000005,0.317,0.005,0.48100000000000004,0.02,0.46299999999999997,0.021
94,MLP,mimic-7080,mimic-lt50,LoS 7+,0.588,0.027999999999999997,0.44,0.018000000000000002,0.426,0.021,0.426,0.02
95,MLP,mimic-7080,mimic-5060,LoS 7+,0.6,0.032,0.433,0.02,0.42100000000000004,0.022000000000000002,0.42200000000000004,0.022000000000000002
96,MLP,mimic-7080,mimic-6070,LoS 7+,0.62,0.028999999999999998,0.42,0.018000000000000002,0.45399999999999996,0.022000000000000002,0.456,0.02
97,MLP,mimic-7080,mimic-7080,LoS 7+,0.586,0.028999999999999998,0.44799999999999995,0.016,0.5,0.021,0.5,0.02
98,MLP,mimic-7080,mimic-gt80,LoS 7+,0.562,0.03,0.465,0.016,0.48,0.022000000000000002,0.475,0.021
99,MLP,mimic-gt80,mimic-lt50,Mortality,0.6990000000000001,0.057999999999999996,0.263,0.005,0.485,0.021,0.509,0.021
100,MLP,mimic-gt80,mimic-5060,Mortality,0.7070000000000001,0.049,0.26,0.006,0.435,0.023,0.544,0.022000000000000002
101,MLP,mimic-gt80,mimic-6070,Mortality,0.701,0.044000000000000004,0.266,0.005,0.419,0.021,0.5579999999999999,0.021
102,MLP,mimic-gt80,mimic-7080,Mortality,0.6729999999999999,0.040999999999999995,0.28600000000000003,0.005,0.44299999999999995,0.021,0.532,0.02
103,MLP,mimic-gt80,mimic-gt80,Mortality,0.6659999999999999,0.034,0.325,0.004,0.5,0.022000000000000002,0.5,0.021
104,MLP,mimic-gt80,mimic-lt50,LoS 3+,0.605,0.031,0.37799999999999995,0.005,0.42,0.02,0.42,0.02
105,MLP,mimic-gt80,mimic-5060,LoS 3+,0.64,0.038,0.32799999999999996,0.005,0.39799999999999996,0.022000000000000002,0.457,0.021
106,MLP,mimic-gt80,mimic-6070,LoS 3+,0.664,0.036000000000000004,0.307,0.005,0.387,0.02,0.496,0.02
107,MLP,mimic-gt80,mimic-7080,LoS 3+,0.647,0.036000000000000004,0.297,0.005,0.4,0.021,0.524,0.021
108,MLP,mimic-gt80,mimic-gt80,LoS 3+,0.627,0.034,0.341,0.004,0.5,0.021,0.501,0.021
109,MLP,mimic-gt80,mimic-lt50,LoS 7+,0.636,0.027999999999999997,0.43700000000000006,0.013999999999999999,0.455,0.021,0.442,0.021
110,MLP,mimic-gt80,mimic-5060,LoS 7+,0.631,0.032,0.439,0.015,0.45899999999999996,0.022000000000000002,0.441,0.022000000000000002
111,MLP,mimic-gt80,mimic-6070,LoS 7+,0.6459999999999999,0.027999999999999997,0.431,0.013000000000000001,0.465,0.022000000000000002,0.456,0.02
112,MLP,mimic-gt80,mimic-7080,LoS 7+,0.607,0.027000000000000003,0.45399999999999996,0.013000000000000001,0.5,0.021,0.493,0.02
113,MLP,mimic-gt80,mimic-gt80,LoS 7+,0.596,0.03,0.45399999999999996,0.012,0.501,0.021,0.501,0.02
0,RF,mimic-adult,mimic-adult,Mortality,0.736,0.017,0.195,0.002,0.5,0.01,0.5,0.01
1,RF,mimic-adult,mimic-neonate,Mortality,0.65,0.149,0.203,0.004,0.752,0.015,0.248,0.015
2,RF,mimic-adult,picdb-paed,Mortality,0.5670000000000001,0.06,0.192,0.002,0.684,0.01,0.40299999999999997,0.011000000000000001
3,RF,mimic-adult,mimic-adult,LoS 3+,0.743,0.013999999999999999,0.29,0.003,0.5,0.01,0.5,0.009000000000000001
4,RF,mimic-adult,mimic-neonate,LoS 3+,0.233,0.026000000000000002,0.521,0.006,0.542,0.015,0.5479999999999999,0.015
5,RF,mimic-adult,picdb-paed,LoS 3+,0.514,0.035,0.263,0.003,0.542,0.011000000000000001,0.56,0.012
6,RF,mimic-adult,mimic-adult,LoS 7+,0.723,0.012,0.42,0.004,0.5,0.009000000000000001,0.5,0.01
7,RF,mimic-adult,mimic-neonate,LoS 7+,0.664,0.033,0.46799999999999997,0.004,0.7659999999999999,0.01,0.546,0.013000000000000001
8,RF,mimic-adult,picdb-paed,LoS 7+,0.444,0.026000000000000002,0.514,0.003,0.785,0.01,0.636,0.011000000000000001
9,RF,mimic-neonate,mimic-adult,Mortality,0.54,0.019,0.239,0.004,0.914,0.006,0.907,0.006999999999999999
10,RF,mimic-neonate,mimic-neonate,Mortality,0.759,0.19899999999999998,0.008,0.001,0.5,0.009000000000000001,0.5,0.009000000000000001
11,RF,mimic-neonate,picdb-paed,Mortality,0.5770000000000001,0.054000000000000006,0.11199999999999999,0.003,0.853,0.01,0.852,0.01
12,RF,mimic-neonate,mimic-adult,LoS 3+,0.365,0.016,0.386,0.002,0.728,0.019,0.902,0.01
13,RF,mimic-neonate,mimic-neonate,LoS 3+,0.8759999999999999,0.018000000000000002,0.262,0.015,0.5,0.02,0.499,0.02
14,RF,mimic-neonate,picdb-paed,LoS 3+,0.39299999999999996,0.031,0.515,0.005,0.883,0.012,0.528,0.022000000000000002
15,RF,mimic-neonate,mimic-adult,LoS 7+,0.502,0.013999999999999999,0.49700000000000005,0.002,0.95,0.008,0.946,0.009000000000000001
16,RF,mimic-neonate,mimic-neonate,LoS 7+,0.898,0.016,0.21,0.013999999999999999,0.501,0.022000000000000002,0.5,0.022000000000000002
17,RF,mimic-neonate,picdb-paed,LoS 7+,0.401,0.026000000000000002,0.569,0.005,0.8759999999999999,0.012,0.695,0.021
18,RF,picdb-paed,mimic-adult,Mortality,0.5,0.021,0.235,0.002,0.799,0.012,0.792,0.011000000000000001
19,RF,picdb-paed,mimic-neonate,Mortality,0.9440000000000001,0.022000000000000002,0.040999999999999995,0.002,0.5,0.018000000000000002,0.5770000000000001,0.018000000000000002
20,RF,picdb-paed,picdb-paed,Mortality,0.8340000000000001,0.032,0.098,0.004,0.5,0.017,0.5,0.017
21,RF,picdb-paed,mimic-adult,LoS 3+,0.377,0.016,0.331,0.002,0.7879999999999999,0.013000000000000001,0.797,0.013000000000000001
22,RF,picdb-paed,mimic-neonate,LoS 3+,0.46299999999999997,0.028999999999999998,0.452,0.002,0.441,0.018000000000000002,0.442,0.019
23,RF,picdb-paed,picdb-paed,LoS 3+,0.8009999999999999,0.027000000000000003,0.14800000000000002,0.004,0.5,0.017,0.5,0.016
24,RF,picdb-paed,mimic-adult,LoS 7+,0.504,0.013999999999999999,0.532,0.002,0.47600000000000003,0.016,0.461,0.016
25,RF,picdb-paed,mimic-neonate,LoS 7+,0.485,0.031,0.624,0.004,0.391,0.018000000000000002,0.379,0.018000000000000002
26,RF,picdb-paed,picdb-paed,LoS 7+,0.731,0.021,0.348,0.006999999999999999,0.5,0.017,0.5,0.016
27,RF,mimic-male,mimic-male,Mortality,0.8140000000000001,0.018000000000000002,0.162,0.003,0.5,0.011000000000000001,0.5,0.012
28,RF,mimic-male,mimic-female,Mortality,0.823,0.019,0.16,0.003,0.49200000000000005,0.013000000000000001,0.491,0.012
29,RF,mimic-male,mimic-male,LoS 3+,0.795,0.015,0.29,0.005,0.5,0.012,0.5,0.011000000000000001
30,RF,mimic-male,mimic-female,LoS 3+,0.8029999999999999,0.016,0.28800000000000003,0.006999999999999999,0.49700000000000005,0.013000000000000001,0.495,0.012
31,RF,mimic-male,mimic-male,LoS 7+,0.763,0.013000000000000001,0.38,0.006,0.5,0.011000000000000001,0.5,0.012
32,RF,mimic-male,mimic-female,LoS 7+,0.763,0.016,0.379,0.006999999999999999,0.496,0.012,0.49200000000000005,0.012
33,RF,mimic-female,mimic-male,Mortality,0.804,0.018000000000000002,0.16399999999999998,0.003,0.505,0.012,0.505,0.012
34,RF,mimic-female,mimic-female,Mortality,0.816,0.021,0.162,0.003,0.5,0.013000000000000001,0.5,0.013999999999999999
35,RF,mimic-female,mimic-male,LoS 3+,0.7979999999999999,0.013999999999999999,0.292,0.005,0.502,0.012,0.507,0.013000000000000001
36,RF,mimic-female,mimic-female,LoS 3+,0.8029999999999999,0.015,0.29,0.006,0.499,0.013000000000000001,0.5,0.013000000000000001
37,RF,mimic-female,mimic-male,LoS 7+,0.765,0.013000000000000001,0.38,0.006,0.504,0.013000000000000001,0.507,0.012
38,RF,mimic-female,mimic-female,LoS 7+,0.762,0.015,0.37799999999999995,0.006999999999999999,0.5,0.013000000000000001,0.5,0.013000000000000001
39,RF,mimic-lt50,mimic-lt50,Mortality,0.784,0.044000000000000004,0.11900000000000001,0.005,0.5,0.021,0.5,0.021
40,RF,mimic-lt50,mimic-5060,Mortality,0.79,0.043,0.185,0.004,0.782,0.018000000000000002,0.805,0.016
41,RF,mimic-lt50,mimic-6070,Mortality,0.7120000000000001,0.040999999999999995,0.201,0.003,0.774,0.019,0.8240000000000001,0.015
42,RF,mimic-lt50,mimic-7080,Mortality,0.706,0.039,0.22,0.004,0.78,0.018000000000000002,0.816,0.015
43,RF,mimic-lt50,mimic-gt80,Mortality,0.623,0.037000000000000005,0.264,0.003,0.778,0.018000000000000002,0.795,0.018000000000000002
44,RF,mimic-lt50,mimic-lt50,LoS 3+,0.757,0.027999999999999997,0.348,0.009000000000000001,0.5,0.02,0.5,0.021
45,RF,mimic-lt50,mimic-5060,LoS 3+,0.772,0.033,0.33,0.008,0.514,0.021,0.61,0.021
46,RF,mimic-lt50,mimic-6070,LoS 3+,0.752,0.032,0.312,0.008,0.47700000000000004,0.022000000000000002,0.623,0.02
47,RF,mimic-lt50,mimic-7080,LoS 3+,0.716,0.035,0.316,0.006999999999999999,0.49,0.021,0.634,0.02
48,RF,mimic-lt50,mimic-gt80,LoS 3+,0.713,0.034,0.348,0.008,0.546,0.021,0.609,0.019
49,RF,mimic-lt50,mimic-lt50,LoS 7+,0.753,0.027000000000000003,0.38799999999999996,0.009000000000000001,0.5,0.021,0.501,0.021
50,RF,mimic-lt50,mimic-5060,LoS 7+,0.7120000000000001,0.028999999999999998,0.42200000000000004,0.009000000000000001,0.574,0.019,0.564,0.021
51,RF,mimic-lt50,mimic-6070,LoS 7+,0.743,0.026000000000000002,0.41200000000000003,0.008,0.5670000000000001,0.021,0.555,0.02
52,RF,mimic-lt50,mimic-7080,LoS 7+,0.6940000000000001,0.027000000000000003,0.436,0.008,0.591,0.021,0.59,0.02
53,RF,mimic-lt50,mimic-gt80,LoS 7+,0.688,0.027000000000000003,0.431,0.009000000000000001,0.583,0.021,0.588,0.021
54,RF,mimic-5060,mimic-lt50,Mortality,0.787,0.048,0.149,0.004,0.585,0.022000000000000002,0.5760000000000001,0.023
55,RF,mimic-5060,mimic-5060,Mortality,0.787,0.04,0.15,0.005,0.5,0.023,0.5,0.023
56,RF,mimic-5060,mimic-6070,Mortality,0.76,0.035,0.183,0.004,0.601,0.021,0.613,0.021
57,RF,mimic-5060,mimic-7080,Mortality,0.741,0.035,0.20800000000000002,0.004,0.627,0.021,0.643,0.022000000000000002
58,RF,mimic-5060,mimic-gt80,Mortality,0.664,0.035,0.251,0.003,0.629,0.022000000000000002,0.6459999999999999,0.021
59,RF,mimic-5060,mimic-lt50,LoS 3+,0.737,0.027999999999999997,0.353,0.006999999999999999,0.58,0.021,0.58,0.022000000000000002
60,RF,mimic-5060,mimic-5060,LoS 3+,0.759,0.032,0.294,0.009000000000000001,0.501,0.024,0.499,0.022000000000000002
61,RF,mimic-5060,mimic-6070,LoS 3+,0.7559999999999999,0.033,0.285,0.008,0.519,0.022000000000000002,0.514,0.022000000000000002
62,RF,mimic-5060,mimic-7080,LoS 3+,0.725,0.034,0.285,0.008,0.526,0.022000000000000002,0.561,0.022000000000000002
63,RF,mimic-5060,mimic-gt80,LoS 3+,0.73,0.031,0.326,0.008,0.604,0.023,0.527,0.023
64,RF,mimic-5060,mimic-lt50,LoS 7+,0.738,0.026000000000000002,0.40700000000000003,0.008,0.512,0.021,0.524,0.023
65,RF,mimic-5060,mimic-5060,LoS 7+,0.728,0.03,0.413,0.01,0.5,0.023,0.5,0.022000000000000002
66,RF,mimic-5060,mimic-6070,LoS 7+,0.732,0.026000000000000002,0.419,0.009000000000000001,0.529,0.022000000000000002,0.525,0.022000000000000002
67,RF,mimic-5060,mimic-7080,LoS 7+,0.693,0.026000000000000002,0.44,0.008,0.5579999999999999,0.022000000000000002,0.5579999999999999,0.021
68,RF,mimic-5060,mimic-gt80,LoS 7+,0.6709999999999999,0.027000000000000003,0.44299999999999995,0.008,0.557,0.022000000000000002,0.5770000000000001,0.021
69,RF,mimic-6070,mimic-lt50,Mortality,0.7709999999999999,0.044000000000000004,0.204,0.006,0.6729999999999999,0.019,0.529,0.02
70,RF,mimic-6070,mimic-5060,Mortality,0.797,0.038,0.214,0.006999999999999999,0.665,0.02,0.55,0.022000000000000002
71,RF,mimic-6070,mimic-6070,Mortality,0.77,0.037000000000000005,0.182,0.005,0.499,0.021,0.5,0.02
72,RF,mimic-6070,mimic-7080,Mortality,0.767,0.033,0.23399999999999999,0.005,0.6709999999999999,0.021,0.685,0.019
73,RF,mimic-6070,mimic-gt80,Mortality,0.682,0.034,0.27399999999999997,0.004,0.675,0.019,0.6920000000000001,0.02
74,RF,mimic-6070,mimic-lt50,LoS 3+,0.726,0.027999999999999997,0.35200000000000004,0.006999999999999999,0.644,0.02,0.629,0.02
75,RF,mimic-6070,mimic-5060,LoS 3+,0.759,0.032,0.29600000000000004,0.008,0.5870000000000001,0.022000000000000002,0.5479999999999999,0.022000000000000002
76,RF,mimic-6070,mimic-6070,LoS 3+,0.743,0.032,0.259,0.006,0.5,0.021,0.5,0.021
77,RF,mimic-6070,mimic-7080,LoS 3+,0.73,0.035,0.259,0.006,0.532,0.022000000000000002,0.5379999999999999,0.02
78,RF,mimic-6070,mimic-gt80,LoS 3+,0.711,0.031,0.303,0.006,0.607,0.02,0.589,0.021
79,RF,mimic-6070,mimic-lt50,LoS 7+,0.7240000000000001,0.025,0.42,0.008,0.555,0.022000000000000002,0.568,0.021
80,RF,mimic-6070,mimic-5060,LoS 7+,0.723,0.027999999999999997,0.423,0.009000000000000001,0.5489999999999999,0.023,0.546,0.022000000000000002
81,RF,mimic-6070,mimic-6070,LoS 7+,0.737,0.027000000000000003,0.41100000000000003,0.009000000000000001,0.5,0.022000000000000002,0.5,0.022000000000000002
82,RF,mimic-6070,mimic-7080,LoS 7+,0.698,0.027000000000000003,0.44,0.008,0.5820000000000001,0.022000000000000002,0.586,0.02
83,RF,mimic-6070,mimic-gt80,LoS 7+,0.679,0.027999999999999997,0.445,0.008,0.593,0.019,0.604,0.021
84,RF,mimic-7080,mimic-lt50,Mortality,0.736,0.049,0.203,0.005,0.596,0.021,0.48700000000000004,0.021
85,RF,mimic-7080,mimic-5060,Mortality,0.7759999999999999,0.04,0.205,0.006,0.568,0.021,0.514,0.022000000000000002
86,RF,mimic-7080,mimic-6070,Mortality,0.748,0.037000000000000005,0.215,0.005,0.551,0.02,0.515,0.022000000000000002
87,RF,mimic-7080,mimic-7080,Mortality,0.736,0.039,0.21899999999999997,0.005,0.5,0.021,0.5,0.021
88,RF,mimic-7080,mimic-gt80,Mortality,0.6829999999999999,0.032,0.289,0.005,0.6579999999999999,0.018000000000000002,0.669,0.019
89,RF,mimic-7080,mimic-lt50,LoS 3+,0.705,0.027999999999999997,0.359,0.006999999999999999,0.652,0.02,0.645,0.019
90,RF,mimic-7080,mimic-5060,LoS 3+,0.742,0.034,0.304,0.006999999999999999,0.608,0.021,0.5760000000000001,0.022000000000000002
91,RF,mimic-7080,mimic-6070,LoS 3+,0.7440000000000001,0.032,0.27899999999999997,0.006999999999999999,0.5770000000000001,0.022000000000000002,0.545,0.021
92,RF,mimic-7080,mimic-7080,LoS 3+,0.711,0.035,0.251,0.006,0.5,0.02,0.5,0.021
93,RF,mimic-7080,mimic-gt80,LoS 3+,0.72,0.033,0.311,0.006999999999999999,0.648,0.02,0.57,0.02
94,RF,mimic-7080,mimic-lt50,LoS 7+,0.716,0.027000000000000003,0.44,0.006999999999999999,0.631,0.02,0.5920000000000001,0.021
95,RF,mimic-7080,mimic-5060,LoS 7+,0.7120000000000001,0.028999999999999998,0.44,0.008,0.596,0.022000000000000002,0.5660000000000001,0.021
96,RF,mimic-7080,mimic-6070,LoS 7+,0.748,0.025,0.425,0.006999999999999999,0.5720000000000001,0.022000000000000002,0.547,0.02
97,RF,mimic-7080,mimic-7080,LoS 7+,0.6920000000000001,0.027000000000000003,0.433,0.01,0.5,0.021,0.5,0.02
98,RF,mimic-7080,mimic-gt80,LoS 7+,0.6829999999999999,0.028999999999999998,0.441,0.008,0.5529999999999999,0.022000000000000002,0.568,0.022000000000000002
99,RF,mimic-gt80,mimic-lt50,Mortality,0.701,0.052000000000000005,0.24100000000000002,0.006,0.544,0.021,0.466,0.021
100,RF,mimic-gt80,mimic-5060,Mortality,0.754,0.042,0.23399999999999999,0.006999999999999999,0.503,0.022000000000000002,0.498,0.022000000000000002
101,RF,mimic-gt80,mimic-6070,Mortality,0.758,0.034,0.237,0.006,0.48,0.021,0.5,0.021
102,RF,mimic-gt80,mimic-7080,Mortality,0.731,0.037000000000000005,0.254,0.006,0.495,0.021,0.506,0.021
103,RF,mimic-gt80,mimic-gt80,Mortality,0.69,0.034,0.289,0.006999999999999999,0.499,0.022000000000000002,0.5,0.021
104,RF,mimic-gt80,mimic-lt50,LoS 3+,0.7090000000000001,0.027999999999999997,0.368,0.006,0.62,0.02,0.5760000000000001,0.02
105,RF,mimic-gt80,mimic-5060,LoS 3+,0.746,0.032,0.313,0.006999999999999999,0.551,0.021,0.495,0.022000000000000002
106,RF,mimic-gt80,mimic-6070,LoS 3+,0.731,0.034,0.289,0.006,0.507,0.02,0.46799999999999997,0.02
107,RF,mimic-gt80,mimic-7080,LoS 3+,0.727,0.036000000000000004,0.276,0.006,0.501,0.021,0.491,0.022000000000000002
108,RF,mimic-gt80,mimic-gt80,LoS 3+,0.7190000000000001,0.032,0.297,0.006,0.5,0.02,0.499,0.022000000000000002
109,RF,mimic-gt80,mimic-lt50,LoS 7+,0.716,0.027999999999999997,0.424,0.006999999999999999,0.561,0.021,0.564,0.02
110,RF,mimic-gt80,mimic-5060,LoS 7+,0.7020000000000001,0.03,0.43200000000000005,0.009000000000000001,0.563,0.022000000000000002,0.5489999999999999,0.022000000000000002
111,RF,mimic-gt80,mimic-6070,LoS 7+,0.725,0.026000000000000002,0.42700000000000005,0.008,0.5660000000000001,0.02,0.547,0.02
112,RF,mimic-gt80,mimic-7080,LoS 7+,0.6809999999999999,0.027999999999999997,0.444,0.008,0.5820000000000001,0.021,0.5760000000000001,0.021
113,RF,mimic-gt80,mimic-gt80,LoS 7+,0.69,0.027999999999999997,0.426,0.009000000000000001,0.499,0.021,0.5,0.021
0,MF,mimic-adult,mimic-adult,Mortality,0.65,0.018000000000000002,0.203,0.002,0.5,0.009000000000000001,0.5,0.01
1,MF,mimic-adult,mimic-neonate,Mortality,0.122,0.084,0.23600000000000002,0.006,0.7929999999999999,0.012,0.21100000000000002,0.012
2,MF,mimic-adult,picdb-paed,Mortality,0.59,0.042,0.152,0.001,0.544,0.011000000000000001,0.644,0.01
3,MF,mimic-adult,mimic-adult,LoS 3+,0.626,0.015,0.318,0.003,0.5,0.009000000000000001,0.5,0.009000000000000001
4,MF,mimic-adult,mimic-neonate,LoS 3+,0.332,0.027999999999999997,0.47700000000000004,0.005,0.24600000000000002,0.015,0.248,0.016
5,MF,mimic-adult,picdb-paed,LoS 3+,0.478,0.038,0.221,0.002,0.345,0.011000000000000001,0.743,0.01
6,MF,mimic-adult,mimic-adult,LoS 7+,0.62,0.013000000000000001,0.45899999999999996,0.003,0.5,0.009000000000000001,0.5,0.009000000000000001
7,MF,mimic-adult,mimic-neonate,LoS 7+,0.655,0.028999999999999998,0.455,0.006,0.575,0.015,0.5479999999999999,0.017
8,MF,mimic-adult,picdb-paed,LoS 7+,0.583,0.025,0.53,0.002,0.615,0.012,0.493,0.011000000000000001
9,MF,mimic-neonate,mimic-adult,Mortality,0.529,0.021,0.168,0.001,0.976,0.006,0.977,0.006
10,MF,mimic-neonate,mimic-neonate,Mortality,0.89,0.149,0.008,0.001,0.5,0.013999999999999999,0.499,0.013000000000000001
11,MF,mimic-neonate,picdb-paed,Mortality,0.43799999999999994,0.051,0.07,0.001,0.95,0.01,0.953,0.009000000000000001
12,MF,mimic-neonate,mimic-adult,LoS 3+,0.6990000000000001,0.015,0.495,0.003,0.9009999999999999,0.011000000000000001,0.701,0.019
13,MF,mimic-neonate,mimic-neonate,LoS 3+,0.8370000000000001,0.021,0.266,0.016,0.5,0.021,0.5,0.021
14,MF,mimic-neonate,picdb-paed,LoS 3+,0.449,0.039,0.36700000000000005,0.005,0.8370000000000001,0.015,0.721,0.02
15,MF,mimic-neonate,mimic-adult,LoS 7+,0.5670000000000001,0.013000000000000001,0.465,0.002,0.865,0.013999999999999999,0.9129999999999999,0.011000000000000001
16,MF,mimic-neonate,mimic-neonate,LoS 7+,0.873,0.019,0.212,0.015,0.499,0.022000000000000002,0.5,0.021
17,MF,mimic-neonate,picdb-paed,LoS 7+,0.445,0.024,0.5529999999999999,0.005,0.9059999999999999,0.012,0.763,0.02
18,MF,picdb-paed,mimic-adult,Mortality,0.49200000000000005,0.021,0.17,0.001,0.701,0.019,0.748,0.016
19,MF,picdb-paed,mimic-neonate,Mortality,0.7020000000000001,0.125,0.043,0.002,0.604,0.017,0.649,0.017
20,MF,picdb-paed,picdb-paed,Mortality,0.747,0.040999999999999995,0.102,0.004,0.5,0.016,0.5,0.016
21,MF,picdb-paed,mimic-adult,LoS 3+,0.584,0.016,0.272,0.001,0.7040000000000001,0.016,0.736,0.015
22,MF,picdb-paed,mimic-neonate,LoS 3+,0.37200000000000005,0.028999999999999998,0.46399999999999997,0.003,0.539,0.018000000000000002,0.5379999999999999,0.018000000000000002
23,MF,picdb-paed,picdb-paed,LoS 3+,0.74,0.031,0.14400000000000002,0.004,0.5,0.016,0.5,0.017
24,MF,picdb-paed,mimic-adult,LoS 7+,0.563,0.013999999999999999,0.529,0.001,0.524,0.019,0.509,0.018000000000000002
25,MF,picdb-paed,mimic-neonate,LoS 7+,0.292,0.028999999999999998,0.6559999999999999,0.002,0.309,0.016,0.3,0.018000000000000002
26,MF,picdb-paed,picdb-paed,LoS 7+,0.695,0.024,0.348,0.008,0.5,0.017,0.501,0.017
27,MF,mimic-male,mimic-male,Mortality,0.716,0.021,0.17,0.003,0.5,0.011000000000000001,0.5,0.011000000000000001
28,MF,mimic-male,mimic-female,Mortality,0.718,0.024,0.16899999999999998,0.003,0.493,0.013000000000000001,0.496,0.012
29,MF,mimic-male,mimic-male,LoS 3+,0.7090000000000001,0.017,0.318,0.006,0.5,0.012,0.5,0.012
30,MF,mimic-male,mimic-female,LoS 3+,0.6920000000000001,0.02,0.319,0.006999999999999999,0.491,0.012,0.491,0.012
31,MF,mimic-male,mimic-male,LoS 7+,0.674,0.016,0.419,0.005,0.5,0.011000000000000001,0.5,0.012
32,MF,mimic-male,mimic-female,LoS 7+,0.679,0.017,0.415,0.006,0.494,0.012,0.493,0.012
33,MF,mimic-female,mimic-male,Mortality,0.726,0.02,0.17,0.003,0.505,0.012,0.503,0.013000000000000001
34,MF,mimic-female,mimic-female,Mortality,0.727,0.024,0.168,0.003,0.5,0.013000000000000001,0.5,0.012
35,MF,mimic-female,mimic-male,LoS 3+,0.7190000000000001,0.016,0.316,0.006,0.499,0.013999999999999999,0.502,0.012
36,MF,mimic-female,mimic-female,LoS 3+,0.713,0.019,0.318,0.006999999999999999,0.5,0.013000000000000001,0.5,0.012
37,MF,mimic-female,mimic-male,LoS 7+,0.69,0.015,0.413,0.005,0.512,0.012,0.507,0.012
38,MF,mimic-female,mimic-female,LoS 7+,0.691,0.017,0.409,0.006,0.5,0.013000000000000001,0.501,0.012
39,MF,mimic-lt50,mimic-lt50,Mortality,0.741,0.048,0.11900000000000001,0.004,0.499,0.02,0.5,0.02
40,MF,mimic-lt50,mimic-5060,Mortality,0.747,0.043,0.14,0.005,0.511,0.023,0.496,0.022000000000000002
41,MF,mimic-lt50,mimic-6070,Mortality,0.677,0.044000000000000004,0.156,0.004,0.493,0.021,0.502,0.021
42,MF,mimic-lt50,mimic-7080,Mortality,0.667,0.036000000000000004,0.18,0.003,0.518,0.019,0.532,0.02
43,MF,mimic-lt50,mimic-gt80,Mortality,0.609,0.037000000000000005,0.228,0.003,0.537,0.02,0.542,0.022000000000000002
44,MF,mimic-lt50,mimic-lt50,LoS 3+,0.669,0.028999999999999998,0.391,0.006999999999999999,0.499,0.021,0.499,0.02
45,MF,mimic-lt50,mimic-5060,LoS 3+,0.6809999999999999,0.035,0.354,0.008,0.475,0.022000000000000002,0.488,0.022000000000000002
46,MF,mimic-lt50,mimic-6070,LoS 3+,0.6659999999999999,0.036000000000000004,0.341,0.006999999999999999,0.451,0.021,0.527,0.02
47,MF,mimic-lt50,mimic-7080,LoS 3+,0.63,0.037000000000000005,0.34,0.006999999999999999,0.45799999999999996,0.02,0.55,0.021
48,MF,mimic-lt50,mimic-gt80,LoS 3+,0.624,0.033,0.368,0.006,0.504,0.021,0.54,0.022000000000000002
49,MF,mimic-lt50,mimic-lt50,LoS 7+,0.665,0.027999999999999997,0.431,0.006999999999999999,0.499,0.022000000000000002,0.5,0.02
50,MF,mimic-lt50,mimic-5060,LoS 7+,0.637,0.031,0.44799999999999995,0.008,0.489,0.022000000000000002,0.494,0.022000000000000002
51,MF,mimic-lt50,mimic-6070,LoS 7+,0.634,0.027000000000000003,0.449,0.006999999999999999,0.496,0.022000000000000002,0.499,0.021
52,MF,mimic-lt50,mimic-7080,LoS 7+,0.628,0.027999999999999997,0.461,0.006999999999999999,0.503,0.021,0.51,0.02
53,MF,mimic-lt50,mimic-gt80,LoS 7+,0.583,0.03,0.462,0.006,0.511,0.021,0.5539999999999999,0.021
54,MF,mimic-5060,mimic-lt50,Mortality,0.7020000000000001,0.051,0.141,0.004,0.5539999999999999,0.022000000000000002,0.578,0.02
55,MF,mimic-5060,mimic-5060,Mortality,0.703,0.048,0.155,0.005,0.5,0.022000000000000002,0.499,0.023
56,MF,mimic-5060,mimic-6070,Mortality,0.6809999999999999,0.040999999999999995,0.16899999999999998,0.004,0.498,0.023,0.515,0.022000000000000002
57,MF,mimic-5060,mimic-7080,Mortality,0.637,0.038,0.19699999999999998,0.003,0.525,0.024,0.547,0.022000000000000002
58,MF,mimic-5060,mimic-gt80,Mortality,0.597,0.034,0.24100000000000002,0.003,0.56,0.022000000000000002,0.569,0.023
59,MF,mimic-5060,mimic-lt50,LoS 3+,0.62,0.031,0.377,0.006,0.515,0.022000000000000002,0.536,0.022000000000000002
60,MF,mimic-5060,mimic-5060,LoS 3+,0.6579999999999999,0.035,0.32899999999999996,0.006999999999999999,0.5,0.023,0.499,0.023
61,MF,mimic-5060,mimic-6070,LoS 3+,0.6509999999999999,0.037000000000000005,0.31,0.006,0.47600000000000003,0.021,0.521,0.022000000000000002
62,MF,mimic-5060,mimic-7080,LoS 3+,0.6579999999999999,0.037000000000000005,0.299,0.006,0.49,0.022000000000000002,0.542,0.021
63,MF,mimic-5060,mimic-gt80,LoS 3+,0.621,0.035,0.33399999999999996,0.005,0.528,0.022000000000000002,0.618,0.021
64,MF,mimic-5060,mimic-lt50,LoS 7+,0.626,0.028999999999999998,0.452,0.006,0.5379999999999999,0.022000000000000002,0.541,0.021
65,MF,mimic-5060,mimic-5060,LoS 7+,0.654,0.031,0.447,0.008,0.501,0.022000000000000002,0.501,0.024
66,MF,mimic-5060,mimic-6070,LoS 7+,0.642,0.03,0.45,0.008,0.507,0.021,0.509,0.023
67,MF,mimic-5060,mimic-7080,LoS 7+,0.594,0.027000000000000003,0.47200000000000003,0.006999999999999999,0.545,0.022000000000000002,0.552,0.022000000000000002
68,MF,mimic-5060,mimic-gt80,LoS 7+,0.5720000000000001,0.03,0.473,0.005,0.581,0.021,0.636,0.021
69,MF,mimic-6070,mimic-lt50,Mortality,0.701,0.054000000000000006,0.168,0.005,0.5710000000000001,0.022000000000000002,0.574,0.022000000000000002
70,MF,mimic-6070,mimic-5060,Mortality,0.7070000000000001,0.051,0.177,0.005,0.523,0.022000000000000002,0.523,0.021
71,MF,mimic-6070,mimic-6070,Mortality,0.6940000000000001,0.039,0.187,0.005,0.499,0.021,0.5,0.021
72,MF,mimic-6070,mimic-7080,Mortality,0.687,0.037000000000000005,0.213,0.005,0.53,0.021,0.526,0.021
73,MF,mimic-6070,mimic-gt80,Mortality,0.662,0.032,0.257,0.004,0.57,0.021,0.591,0.02
74,MF,mimic-6070,mimic-lt50,LoS 3+,0.627,0.03,0.36200000000000004,0.005,0.5529999999999999,0.021,0.564,0.022000000000000002
75,MF,mimic-6070,mimic-5060,LoS 3+,0.66,0.034,0.307,0.006,0.53,0.021,0.534,0.023
76,MF,mimic-6070,mimic-6070,LoS 3+,0.63,0.037000000000000005,0.284,0.006,0.5,0.021,0.5,0.02
77,MF,mimic-6070,mimic-7080,LoS 3+,0.659,0.035,0.268,0.005,0.515,0.021,0.524,0.021
78,MF,mimic-6070,mimic-gt80,LoS 3+,0.608,0.035,0.309,0.004,0.5710000000000001,0.02,0.625,0.021
79,MF,mimic-6070,mimic-lt50,LoS 7+,0.591,0.028999999999999998,0.47200000000000003,0.006,0.575,0.021,0.547,0.021
80,MF,mimic-6070,mimic-5060,LoS 7+,0.648,0.031,0.45399999999999996,0.008,0.501,0.022000000000000002,0.505,0.022000000000000002
81,MF,mimic-6070,mimic-6070,LoS 7+,0.628,0.027000000000000003,0.456,0.008,0.5,0.022000000000000002,0.501,0.021
82,MF,mimic-6070,mimic-7080,LoS 7+,0.617,0.028999999999999998,0.46799999999999997,0.006999999999999999,0.527,0.022000000000000002,0.525,0.021
83,MF,mimic-6070,mimic-gt80,LoS 7+,0.585,0.031,0.47700000000000004,0.006,0.611,0.02,0.596,0.021
84,MF,mimic-7080,mimic-lt50,Mortality,0.691,0.054000000000000006,0.184,0.005,0.569,0.021,0.5589999999999999,0.021
85,MF,mimic-7080,mimic-5060,Mortality,0.705,0.043,0.195,0.005,0.526,0.022000000000000002,0.535,0.022000000000000002
86,MF,mimic-7080,mimic-6070,Mortality,0.6809999999999999,0.040999999999999995,0.205,0.005,0.51,0.021,0.506,0.022000000000000002
87,MF,mimic-7080,mimic-7080,Mortality,0.6759999999999999,0.04,0.221,0.005,0.5,0.022000000000000002,0.5,0.021
88,MF,mimic-7080,mimic-gt80,Mortality,0.645,0.037000000000000005,0.264,0.004,0.5429999999999999,0.02,0.568,0.021
89,MF,mimic-7080,mimic-lt50,LoS 3+,0.625,0.032,0.364,0.004,0.574,0.021,0.584,0.021
90,MF,mimic-7080,mimic-5060,LoS 3+,0.655,0.035,0.312,0.006,0.539,0.022000000000000002,0.5479999999999999,0.021
91,MF,mimic-7080,mimic-6070,LoS 3+,0.64,0.034,0.29100000000000004,0.005,0.523,0.021,0.531,0.021
92,MF,mimic-7080,mimic-7080,LoS 3+,0.62,0.037000000000000005,0.272,0.006,0.499,0.021,0.5,0.02
93,MF,mimic-7080,mimic-gt80,LoS 3+,0.608,0.034,0.308,0.005,0.555,0.02,0.605,0.02
94,MF,mimic-7080,mimic-lt50,LoS 7+,0.616,0.027999999999999997,0.46799999999999997,0.006,0.552,0.021,0.518,0.02
95,MF,mimic-7080,mimic-5060,LoS 7+,0.616,0.03,0.467,0.006999999999999999,0.523,0.021,0.505,0.023
96,MF,mimic-7080,mimic-6070,LoS 7+,0.615,0.027999999999999997,0.46399999999999997,0.008,0.49,0.021,0.473,0.02
97,MF,mimic-7080,mimic-7080,LoS 7+,0.579,0.03,0.47600000000000003,0.006999999999999999,0.5,0.021,0.5,0.02
98,MF,mimic-7080,mimic-gt80,LoS 7+,0.5529999999999999,0.03,0.48200000000000004,0.006,0.579,0.021,0.56,0.022000000000000002
99,MF,mimic-gt80,mimic-lt50,Mortality,0.6729999999999999,0.054000000000000006,0.23399999999999999,0.006,0.517,0.02,0.49,0.022000000000000002
100,MF,mimic-gt80,mimic-5060,Mortality,0.7,0.046,0.235,0.006,0.488,0.022000000000000002,0.505,0.022000000000000002
101,MF,mimic-gt80,mimic-6070,Mortality,0.6920000000000001,0.040999999999999995,0.243,0.006,0.474,0.021,0.499,0.022000000000000002
102,MF,mimic-gt80,mimic-7080,Mortality,0.652,0.04,0.263,0.006,0.483,0.021,0.47600000000000003,0.021
103,MF,mimic-gt80,mimic-gt80,Mortality,0.635,0.036000000000000004,0.3,0.006,0.499,0.02,0.5,0.022000000000000002
104,MF,mimic-gt80,mimic-lt50,LoS 3+,0.5820000000000001,0.033,0.37,0.006,0.49,0.02,0.48200000000000004,0.021
105,MF,mimic-gt80,mimic-5060,LoS 3+,0.612,0.034,0.313,0.006,0.44299999999999995,0.023,0.45299999999999996,0.022000000000000002
106,MF,mimic-gt80,mimic-6070,LoS 3+,0.637,0.037000000000000005,0.29,0.006,0.43799999999999994,0.022000000000000002,0.451,0.021
107,MF,mimic-gt80,mimic-7080,LoS 3+,0.613,0.039,0.276,0.005,0.44,0.022000000000000002,0.462,0.022000000000000002
108,MF,mimic-gt80,mimic-gt80,LoS 3+,0.597,0.036000000000000004,0.314,0.006,0.5,0.022000000000000002,0.499,0.021
109,MF,mimic-gt80,mimic-lt50,LoS 7+,0.596,0.03,0.46399999999999997,0.006999999999999999,0.51,0.021,0.49700000000000005,0.021
110,MF,mimic-gt80,mimic-5060,LoS 7+,0.593,0.032,0.47,0.008,0.48,0.021,0.473,0.023
111,MF,mimic-gt80,mimic-6070,LoS 7+,0.591,0.028999999999999998,0.469,0.008,0.48,0.022000000000000002,0.465,0.021
112,MF,mimic-gt80,mimic-7080,LoS 7+,0.562,0.031,0.483,0.008,0.49200000000000005,0.021,0.47700000000000004,0.021
113,MF,mimic-gt80,mimic-gt80,LoS 7+,0.56,0.03,0.475,0.006999999999999999,0.5,0.021,0.5,0.02
0,GP,mimic-adult,mimic-adult,Mortality,0.703,0.018000000000000002,0.221,0.002,0.5,0.009000000000000001,0.5,0.01
1,GP,mimic-adult,mimic-neonate,Mortality,0.946,0.03,0.129,0.002,0.507,0.012,0.494,0.012
2,GP,mimic-adult,picdb-paed,Mortality,0.685,0.047,0.243,0.002,0.784,0.009000000000000001,0.221,0.009000000000000001
3,GP,mimic-adult,mimic-adult,LoS 3+,0.685,0.015,0.331,0.002,0.5,0.01,0.5,0.009000000000000001
4,GP,mimic-adult,mimic-neonate,LoS 3+,0.305,0.027000000000000003,0.47600000000000003,0.002,0.313,0.011000000000000001,0.314,0.011000000000000001
5,GP,mimic-adult,picdb-paed,LoS 3+,0.649,0.040999999999999995,0.302,0.001,0.6,0.01,0.4,0.011000000000000001
6,GP,mimic-adult,mimic-adult,LoS 7+,0.6579999999999999,0.012,0.45799999999999996,0.003,0.5,0.009000000000000001,0.5,0.009000000000000001
7,GP,mimic-adult,mimic-neonate,LoS 7+,0.48700000000000004,0.035,0.502,0.002,0.8140000000000001,0.009000000000000001,0.298,0.011000000000000001
8,GP,mimic-adult,picdb-paed,LoS 7+,0.461,0.026000000000000002,0.511,0.001,0.86,0.008,0.6409999999999999,0.011000000000000001
9,GP,mimic-neonate,mimic-adult,Mortality,0.594,0.019,0.43799999999999994,0.001,0.9990000000000001,0.001,0.9420000000000001,0.012
10,GP,mimic-neonate,mimic-neonate,Mortality,0.97,0.017,0.013000000000000001,0.002,0.5,0.02,0.5,0.022000000000000002
11,GP,mimic-neonate,picdb-paed,Mortality,0.61,0.054000000000000006,0.292,0.005,0.966,0.006,0.9009999999999999,0.013000000000000001
12,GP,mimic-neonate,mimic-adult,LoS 3+,0.5760000000000001,0.015,0.456,0.0,0.9259999999999999,0.012,0.7170000000000001,0.023
13,GP,mimic-neonate,mimic-neonate,LoS 3+,0.883,0.017,0.284,0.011000000000000001,0.5,0.02,0.5,0.02
14,GP,mimic-neonate,picdb-paed,LoS 3+,0.588,0.040999999999999995,0.39899999999999997,0.002,0.8390000000000001,0.018000000000000002,0.569,0.025
15,GP,mimic-neonate,mimic-adult,LoS 7+,0.57,0.013000000000000001,0.49200000000000005,0.0,0.9570000000000001,0.01,0.983,0.005
16,GP,mimic-neonate,mimic-neonate,LoS 7+,0.915,0.013999999999999999,0.215,0.012,0.501,0.02,0.5,0.021
17,GP,mimic-neonate,picdb-paed,LoS 7+,0.493,0.027000000000000003,0.517,0.002,0.966,0.006,0.725,0.022000000000000002
18,GP,picdb-paed,mimic-adult,Mortality,0.48,0.019,0.23199999999999998,0.002,0.746,0.012,0.7390000000000001,0.013000000000000001
19,GP,picdb-paed,mimic-neonate,Mortality,0.905,0.086,0.037000000000000005,0.001,0.41700000000000004,0.017,0.583,0.018000000000000002
20,GP,picdb-paed,picdb-paed,Mortality,0.813,0.034,0.113,0.003,0.5,0.016,0.5,0.016
21,GP,picdb-paed,mimic-adult,LoS 3+,0.41,0.017,0.332,0.002,0.828,0.013000000000000001,0.87,0.01
22,GP,picdb-paed,mimic-neonate,LoS 3+,0.522,0.028999999999999998,0.44799999999999995,0.0,0.272,0.017,0.272,0.018000000000000002
23,GP,picdb-paed,picdb-paed,LoS 3+,0.79,0.028999999999999998,0.158,0.004,0.5,0.016,0.5,0.016
24,GP,picdb-paed,mimic-adult,LoS 7+,0.413,0.013999999999999999,0.528,0.002,0.743,0.013999999999999999,0.711,0.015
25,GP,picdb-paed,mimic-neonate,LoS 7+,0.644,0.034,0.6509999999999999,0.001,0.08,0.009000000000000001,0.08,0.009000000000000001
26,GP,picdb-paed,picdb-paed,LoS 7+,0.745,0.022000000000000002,0.35600000000000004,0.006,0.5,0.016,0.499,0.016
27,GP,mimic-male,mimic-male,Mortality,0.775,0.02,0.188,0.003,0.5,0.011000000000000001,0.5,0.011000000000000001
28,GP,mimic-male,mimic-female,Mortality,0.7879999999999999,0.021,0.18600000000000003,0.003,0.498,0.013000000000000001,0.501,0.013000000000000001
29,GP,mimic-male,mimic-male,LoS 3+,0.76,0.015,0.336,0.004,0.5,0.012,0.5,0.011000000000000001
30,GP,mimic-male,mimic-female,LoS 3+,0.768,0.018000000000000002,0.335,0.004,0.5,0.012,0.49200000000000005,0.013000000000000001
31,GP,mimic-male,mimic-male,LoS 7+,0.732,0.013000000000000001,0.424,0.004,0.5,0.012,0.5,0.011000000000000001
32,GP,mimic-male,mimic-female,LoS 7+,0.733,0.016,0.42100000000000004,0.005,0.496,0.012,0.493,0.012
33,GP,mimic-female,mimic-male,Mortality,0.763,0.02,0.18600000000000003,0.003,0.498,0.012,0.494,0.013000000000000001
34,GP,mimic-female,mimic-female,Mortality,0.7879999999999999,0.02,0.184,0.004,0.5,0.013000000000000001,0.5,0.013000000000000001
35,GP,mimic-female,mimic-male,LoS 3+,0.772,0.016,0.337,0.004,0.496,0.012,0.507,0.012
36,GP,mimic-female,mimic-female,LoS 3+,0.772,0.017,0.336,0.005,0.499,0.013000000000000001,0.5,0.013000000000000001
37,GP,mimic-female,mimic-male,LoS 7+,0.733,0.013999999999999999,0.423,0.004,0.507,0.013000000000000001,0.507,0.012
38,GP,mimic-female,mimic-female,LoS 7+,0.731,0.015,0.42100000000000004,0.005,0.5,0.013000000000000001,0.5,0.013000000000000001
39,GP,mimic-lt50,mimic-lt50,Mortality,0.7829999999999999,0.047,0.14800000000000002,0.005,0.499,0.021,0.499,0.022000000000000002
40,GP,mimic-lt50,mimic-5060,Mortality,0.7609999999999999,0.043,0.174,0.005,0.5660000000000001,0.021,0.556,0.022000000000000002
41,GP,mimic-lt50,mimic-6070,Mortality,0.7020000000000001,0.042,0.201,0.004,0.619,0.02,0.628,0.02
42,GP,mimic-lt50,mimic-7080,Mortality,0.64,0.039,0.22699999999999998,0.004,0.6559999999999999,0.02,0.684,0.018000000000000002
43,GP,mimic-lt50,mimic-gt80,Mortality,0.591,0.035,0.315,0.008,0.765,0.017,0.667,0.02
44,GP,mimic-lt50,mimic-lt50,LoS 3+,0.731,0.027000000000000003,0.382,0.006999999999999999,0.5,0.022000000000000002,0.5,0.021
45,GP,mimic-lt50,mimic-5060,LoS 3+,0.701,0.033,0.35100000000000003,0.006999999999999999,0.434,0.021,0.54,0.02
46,GP,mimic-lt50,mimic-6070,LoS 3+,0.698,0.032,0.32299999999999995,0.005,0.366,0.02,0.597,0.02
47,GP,mimic-lt50,mimic-7080,LoS 3+,0.654,0.034,0.313,0.006,0.345,0.019,0.627,0.02
48,GP,mimic-lt50,mimic-gt80,LoS 3+,0.575,0.039,0.319,0.006,0.278,0.016,0.5329999999999999,0.022000000000000002
49,GP,mimic-lt50,mimic-lt50,LoS 7+,0.7,0.026000000000000002,0.42700000000000005,0.006999999999999999,0.5,0.019,0.499,0.02
50,GP,mimic-lt50,mimic-5060,LoS 7+,0.6829999999999999,0.032,0.44,0.008,0.546,0.022000000000000002,0.542,0.022000000000000002
51,GP,mimic-lt50,mimic-6070,LoS 7+,0.672,0.027000000000000003,0.449,0.006999999999999999,0.5710000000000001,0.02,0.555,0.02
52,GP,mimic-lt50,mimic-7080,LoS 7+,0.6509999999999999,0.028999999999999998,0.461,0.006999999999999999,0.607,0.02,0.606,0.02
53,GP,mimic-lt50,mimic-gt80,LoS 7+,0.542,0.03,0.491,0.009000000000000001,0.565,0.019,0.486,0.02
54,GP,mimic-5060,mimic-lt50,Mortality,0.767,0.045,0.161,0.005,0.517,0.022000000000000002,0.493,0.022000000000000002
55,GP,mimic-5060,mimic-5060,Mortality,0.7609999999999999,0.047,0.17300000000000001,0.006,0.5,0.024,0.501,0.023
56,GP,mimic-5060,mimic-6070,Mortality,0.7340000000000001,0.039,0.18600000000000003,0.005,0.49700000000000005,0.022000000000000002,0.516,0.021
57,GP,mimic-5060,mimic-7080,Mortality,0.6609999999999999,0.039,0.212,0.005,0.525,0.022000000000000002,0.5660000000000001,0.022000000000000002
58,GP,mimic-5060,mimic-gt80,Mortality,0.623,0.035,0.282,0.006,0.659,0.021,0.653,0.021
59,GP,mimic-5060,mimic-lt50,LoS 3+,0.693,0.027999999999999997,0.377,0.005,0.507,0.022000000000000002,0.532,0.02
60,GP,mimic-5060,mimic-5060,LoS 3+,0.698,0.033,0.341,0.006,0.5,0.023,0.5,0.023
61,GP,mimic-5060,mimic-6070,LoS 3+,0.7040000000000001,0.033,0.322,0.005,0.48200000000000004,0.022000000000000002,0.505,0.022000000000000002
62,GP,mimic-5060,mimic-7080,LoS 3+,0.672,0.036000000000000004,0.318,0.005,0.496,0.021,0.5,0.022000000000000002
63,GP,mimic-5060,mimic-gt80,LoS 3+,0.649,0.035,0.355,0.004,0.584,0.022000000000000002,0.49700000000000005,0.022000000000000002
64,GP,mimic-5060,mimic-lt50,LoS 7+,0.6829999999999999,0.025,0.444,0.006999999999999999,0.509,0.021,0.503,0.021
65,GP,mimic-5060,mimic-5060,LoS 7+,0.68,0.03,0.447,0.006999999999999999,0.5,0.023,0.5,0.023
66,GP,mimic-5060,mimic-6070,LoS 7+,0.6920000000000001,0.027999999999999997,0.446,0.006,0.49700000000000005,0.022000000000000002,0.509,0.022000000000000002
67,GP,mimic-5060,mimic-7080,LoS 7+,0.627,0.027000000000000003,0.469,0.005,0.5379999999999999,0.022000000000000002,0.5429999999999999,0.022000000000000002
68,GP,mimic-5060,mimic-gt80,LoS 7+,0.58,0.028999999999999998,0.47700000000000004,0.005,0.621,0.02,0.604,0.021
69,GP,mimic-6070,mimic-lt50,Mortality,0.769,0.045,0.204,0.006,0.6729999999999999,0.021,0.529,0.02
70,GP,mimic-6070,mimic-5060,Mortality,0.799,0.036000000000000004,0.214,0.006999999999999999,0.665,0.021,0.55,0.02
71,GP,mimic-6070,mimic-6070,Mortality,0.769,0.035,0.182,0.005,0.5,0.022000000000000002,0.501,0.021
72,GP,mimic-6070,mimic-7080,Mortality,0.768,0.032,0.23399999999999999,0.005,0.6709999999999999,0.02,0.685,0.02
73,GP,mimic-6070,mimic-gt80,Mortality,0.6829999999999999,0.035,0.27399999999999997,0.004,0.674,0.02,0.693,0.02
74,GP,mimic-6070,mimic-lt50,LoS 3+,0.726,0.027000000000000003,0.35200000000000004,0.006999999999999999,0.645,0.019,0.629,0.019
75,GP,mimic-6070,mimic-5060,LoS 3+,0.76,0.033,0.295,0.006999999999999999,0.5870000000000001,0.021,0.5489999999999999,0.022000000000000002
76,GP,mimic-6070,mimic-6070,LoS 3+,0.743,0.032,0.26,0.006999999999999999,0.501,0.021,0.5,0.019
77,GP,mimic-6070,mimic-7080,LoS 3+,0.73,0.033,0.259,0.006,0.5329999999999999,0.021,0.5379999999999999,0.021
78,GP,mimic-6070,mimic-gt80,LoS 3+,0.7120000000000001,0.031,0.303,0.006,0.607,0.021,0.589,0.021
79,GP,mimic-6070,mimic-lt50,LoS 7+,0.723,0.027000000000000003,0.42,0.008,0.555,0.02,0.568,0.02
80,GP,mimic-6070,mimic-5060,LoS 7+,0.722,0.028999999999999998,0.423,0.009000000000000001,0.5489999999999999,0.022000000000000002,0.546,0.023
81,GP,mimic-6070,mimic-6070,LoS 7+,0.737,0.025,0.41200000000000003,0.009000000000000001,0.5,0.021,0.501,0.022000000000000002
82,GP,mimic-6070,mimic-7080,LoS 7+,0.698,0.027000000000000003,0.44,0.008,0.581,0.021,0.585,0.021
83,GP,mimic-6070,mimic-gt80,LoS 7+,0.6779999999999999,0.028999999999999998,0.444,0.008,0.593,0.021,0.606,0.02
84,GP,mimic-7080,mimic-lt50,Mortality,0.74,0.047,0.203,0.005,0.596,0.02,0.489,0.02
85,GP,mimic-7080,mimic-5060,Mortality,0.778,0.043,0.204,0.006,0.568,0.02,0.514,0.021
86,GP,mimic-7080,mimic-6070,Mortality,0.748,0.037000000000000005,0.215,0.006,0.552,0.021,0.515,0.021
87,GP,mimic-7080,mimic-7080,Mortality,0.7340000000000001,0.039,0.21899999999999997,0.005,0.499,0.021,0.5,0.021
88,GP,mimic-7080,mimic-gt80,Mortality,0.6859999999999999,0.034,0.289,0.005,0.6579999999999999,0.019,0.669,0.02
89,GP,mimic-7080,mimic-lt50,LoS 3+,0.7040000000000001,0.027999999999999997,0.359,0.006,0.6509999999999999,0.02,0.644,0.02
90,GP,mimic-7080,mimic-5060,LoS 3+,0.743,0.034,0.304,0.006999999999999999,0.607,0.019,0.5760000000000001,0.021
91,GP,mimic-7080,mimic-6070,LoS 3+,0.745,0.032,0.27899999999999997,0.006999999999999999,0.5760000000000001,0.021,0.546,0.021
92,GP,mimic-7080,mimic-7080,LoS 3+,0.7140000000000001,0.034,0.251,0.006999999999999999,0.5,0.022000000000000002,0.501,0.021
93,GP,mimic-7080,mimic-gt80,LoS 3+,0.72,0.033,0.311,0.006999999999999999,0.647,0.019,0.5710000000000001,0.021
94,GP,mimic-7080,mimic-lt50,LoS 7+,0.716,0.026000000000000002,0.44,0.006,0.631,0.02,0.5920000000000001,0.02
95,GP,mimic-7080,mimic-5060,LoS 7+,0.711,0.03,0.439,0.008,0.597,0.021,0.5660000000000001,0.021
96,GP,mimic-7080,mimic-6070,LoS 7+,0.7490000000000001,0.027000000000000003,0.425,0.008,0.5720000000000001,0.02,0.547,0.021
97,GP,mimic-7080,mimic-7080,LoS 7+,0.6920000000000001,0.027000000000000003,0.433,0.009000000000000001,0.501,0.02,0.5,0.021
98,GP,mimic-7080,mimic-gt80,LoS 7+,0.684,0.027999999999999997,0.441,0.008,0.5529999999999999,0.021,0.5670000000000001,0.022000000000000002
99,GP,mimic-gt80,mimic-lt50,Mortality,0.7020000000000001,0.053,0.24100000000000002,0.006,0.545,0.019,0.466,0.021
100,GP,mimic-gt80,mimic-5060,Mortality,0.755,0.04,0.23399999999999999,0.006999999999999999,0.503,0.022000000000000002,0.498,0.021
101,GP,mimic-gt80,mimic-6070,Mortality,0.758,0.035,0.237,0.006,0.479,0.022000000000000002,0.499,0.022000000000000002
102,GP,mimic-gt80,mimic-7080,Mortality,0.731,0.036000000000000004,0.254,0.005,0.496,0.02,0.506,0.021
103,GP,mimic-gt80,mimic-gt80,Mortality,0.691,0.033,0.289,0.006,0.501,0.02,0.5,0.022000000000000002
104,GP,mimic-gt80,mimic-lt50,LoS 3+,0.7090000000000001,0.028999999999999998,0.368,0.006,0.619,0.02,0.575,0.021
105,GP,mimic-gt80,mimic-5060,LoS 3+,0.745,0.033,0.313,0.006999999999999999,0.551,0.022000000000000002,0.494,0.021
106,GP,mimic-gt80,mimic-6070,LoS 3+,0.731,0.034,0.28800000000000003,0.006,0.507,0.021,0.46799999999999997,0.022000000000000002
107,GP,mimic-gt80,mimic-7080,LoS 3+,0.727,0.035,0.276,0.006,0.502,0.021,0.491,0.021
108,GP,mimic-gt80,mimic-gt80,LoS 3+,0.718,0.034,0.297,0.006,0.501,0.022000000000000002,0.501,0.02
109,GP,mimic-gt80,mimic-lt50,LoS 7+,0.715,0.025,0.424,0.008,0.562,0.02,0.564,0.021
110,GP,mimic-gt80,mimic-5060,LoS 7+,0.7020000000000001,0.03,0.43200000000000005,0.009000000000000001,0.563,0.021,0.5489999999999999,0.022000000000000002
111,GP,mimic-gt80,mimic-6070,LoS 7+,0.725,0.025,0.42700000000000005,0.008,0.5660000000000001,0.022000000000000002,0.547,0.021
112,GP,mimic-gt80,mimic-7080,LoS 7+,0.6829999999999999,0.025,0.444,0.008,0.5820000000000001,0.02,0.5770000000000001,0.02
113,GP,mimic-gt80,mimic-gt80,LoS 7+,0.688,0.027000000000000003,0.426,0.01,0.5,0.021,0.5,0.022000000000000002
0,SNGP,mimic-adult,mimic-adult,Mortality,0.71,0.018000000000000002,0.21600000000000003,0.001,0.5,0.009000000000000001,0.5,0.009000000000000001
1,SNGP,mimic-adult,mimic-neonate,Mortality,0.878,0.128,0.14,0.002,0.62,0.013000000000000001,0.38,0.013000000000000001
2,SNGP,mimic-adult,picdb-paed,Mortality,0.528,0.059000000000000004,0.152,0.001,0.309,0.011000000000000001,0.691,0.01
3,SNGP,mimic-adult,mimic-adult,LoS 3+,0.679,0.015,0.312,0.003,0.5,0.01,0.5,0.009000000000000001
4,SNGP,mimic-adult,mimic-neonate,LoS 3+,0.583,0.03,0.45899999999999996,0.002,0.511,0.012,0.511,0.013000000000000001
5,SNGP,mimic-adult,picdb-paed,LoS 3+,0.5820000000000001,0.040999999999999995,0.20199999999999999,0.002,0.221,0.01,0.779,0.011000000000000001
6,SNGP,mimic-adult,mimic-adult,LoS 7+,0.639,0.013000000000000001,0.479,0.001,0.5,0.01,0.5,0.01
7,SNGP,mimic-adult,mimic-neonate,LoS 7+,0.381,0.034,0.506,0.001,0.85,0.008,0.163,0.008
8,SNGP,mimic-adult,picdb-paed,LoS 7+,0.457,0.025,0.515,0.001,0.7140000000000001,0.01,0.647,0.011000000000000001
9,SNGP,mimic-neonate,mimic-adult,Mortality,0.45899999999999996,0.021,0.387,0.0,1.0,0.001,0.0,0.001
10,SNGP,mimic-neonate,mimic-neonate,Mortality,0.956,0.026000000000000002,0.327,0.0,0.501,0.02,0.5,0.021
11,SNGP,mimic-neonate,picdb-paed,Mortality,0.615,0.052000000000000005,0.36200000000000004,0.0,0.9890000000000001,0.003,0.011000000000000001,0.003
12,SNGP,mimic-neonate,mimic-adult,LoS 3+,0.435,0.016,0.322,0.004,0.35600000000000004,0.013000000000000001,0.6859999999999999,0.017
13,SNGP,mimic-neonate,mimic-neonate,LoS 3+,0.887,0.017,0.289,0.011000000000000001,0.501,0.021,0.499,0.021
14,SNGP,mimic-neonate,picdb-paed,LoS 3+,0.569,0.039,0.22,0.008,0.275,0.017,0.745,0.017
15,SNGP,mimic-neonate,mimic-adult,LoS 7+,0.5379999999999999,0.013999999999999999,0.511,0.003,0.821,0.016,0.7909999999999999,0.018000000000000002
16,SNGP,mimic-neonate,mimic-neonate,LoS 7+,0.912,0.013999999999999999,0.212,0.012,0.5,0.021,0.5,0.02
17,SNGP,mimic-neonate,picdb-paed,LoS 7+,0.503,0.026000000000000002,0.415,0.011000000000000001,0.63,0.019,0.6829999999999999,0.019
18,SNGP,picdb-paed,mimic-adult,Mortality,0.49200000000000005,0.021,0.273,0.002,0.795,0.011000000000000001,0.602,0.016
19,SNGP,picdb-paed,mimic-neonate,Mortality,0.6920000000000001,0.17800000000000002,0.091,0.001,0.536,0.019,0.46399999999999997,0.018000000000000002
20,SNGP,picdb-paed,picdb-paed,Mortality,0.799,0.036000000000000004,0.142,0.003,0.5,0.016,0.501,0.016
21,SNGP,picdb-paed,mimic-adult,LoS 3+,0.419,0.016,0.275,0.003,0.371,0.011000000000000001,0.348,0.011000000000000001
22,SNGP,picdb-paed,mimic-neonate,LoS 3+,0.711,0.025,0.447,0.0,0.441,0.019,0.441,0.018000000000000002
23,SNGP,picdb-paed,picdb-paed,LoS 3+,0.767,0.034,0.16,0.003,0.5,0.016,0.5,0.017
24,SNGP,picdb-paed,mimic-adult,LoS 7+,0.442,0.013999999999999999,0.541,0.004,0.547,0.012,0.557,0.012
25,SNGP,picdb-paed,mimic-neonate,LoS 7+,0.825,0.023,0.621,0.001,0.303,0.016,0.303,0.017
26,SNGP,picdb-paed,picdb-paed,LoS 7+,0.7170000000000001,0.024,0.35700000000000004,0.005,0.5,0.017,0.5,0.016
27,SNGP,mimic-male,mimic-male,Mortality,0.764,0.021,0.166,0.002,0.5,0.011000000000000001,0.5,0.012
28,SNGP,mimic-male,mimic-female,Mortality,0.7509999999999999,0.025,0.16699999999999998,0.002,0.496,0.013000000000000001,0.5,0.012
29,SNGP,mimic-male,mimic-male,LoS 3+,0.7390000000000001,0.017,0.319,0.006,0.5,0.011000000000000001,0.5,0.012
30,SNGP,mimic-male,mimic-female,LoS 3+,0.75,0.019,0.315,0.006,0.495,0.012,0.488,0.013000000000000001
31,SNGP,mimic-male,mimic-male,LoS 7+,0.6990000000000001,0.015,0.43,0.004,0.5,0.011000000000000001,0.5,0.012
32,SNGP,mimic-male,mimic-female,LoS 7+,0.698,0.017,0.429,0.005,0.49700000000000005,0.012,0.499,0.012
33,SNGP,mimic-female,mimic-male,Mortality,0.775,0.021,0.179,0.003,0.51,0.012,0.511,0.013000000000000001
34,SNGP,mimic-female,mimic-female,Mortality,0.7659999999999999,0.023,0.179,0.003,0.5,0.012,0.5,0.013000000000000001
35,SNGP,mimic-female,mimic-male,LoS 3+,0.754,0.016,0.32299999999999995,0.004,0.5,0.012,0.508,0.013000000000000001
36,SNGP,mimic-female,mimic-female,LoS 3+,0.75,0.017,0.324,0.005,0.5,0.013999999999999999,0.5,0.013000000000000001
37,SNGP,mimic-female,mimic-male,LoS 7+,0.703,0.015,0.428,0.004,0.496,0.013000000000000001,0.49700000000000005,0.012
38,SNGP,mimic-female,mimic-female,LoS 7+,0.7070000000000001,0.017,0.428,0.005,0.5,0.012,0.5,0.013000000000000001
39,SNGP,mimic-lt50,mimic-lt50,Mortality,0.7170000000000001,0.06,0.115,0.005,0.5,0.02,0.5,0.022000000000000002
40,SNGP,mimic-lt50,mimic-5060,Mortality,0.732,0.053,0.141,0.006999999999999999,0.5579999999999999,0.021,0.544,0.022000000000000002
41,SNGP,mimic-lt50,mimic-6070,Mortality,0.6679999999999999,0.045,0.16399999999999998,0.006,0.5710000000000001,0.02,0.574,0.02
42,SNGP,mimic-lt50,mimic-7080,Mortality,0.649,0.043,0.191,0.005,0.618,0.02,0.629,0.02
43,SNGP,mimic-lt50,mimic-gt80,Mortality,0.6,0.035,0.29,0.009000000000000001,0.726,0.018000000000000002,0.687,0.018000000000000002
44,SNGP,mimic-lt50,mimic-lt50,LoS 3+,0.726,0.027000000000000003,0.358,0.003,0.5,0.022000000000000002,0.499,0.02
45,SNGP,mimic-lt50,mimic-5060,LoS 3+,0.71,0.034,0.311,0.003,0.45799999999999996,0.023,0.466,0.021
46,SNGP,mimic-lt50,mimic-6070,LoS 3+,0.6809999999999999,0.034,0.28600000000000003,0.003,0.419,0.021,0.461,0.02
47,SNGP,mimic-lt50,mimic-7080,LoS 3+,0.6559999999999999,0.033,0.273,0.003,0.43,0.02,0.539,0.02
48,SNGP,mimic-lt50,mimic-gt80,LoS 3+,0.589,0.038,0.298,0.003,0.392,0.022000000000000002,0.419,0.022000000000000002
49,SNGP,mimic-lt50,mimic-lt50,LoS 7+,0.7090000000000001,0.027999999999999997,0.429,0.006,0.501,0.02,0.5,0.02
50,SNGP,mimic-lt50,mimic-5060,LoS 7+,0.674,0.032,0.447,0.006999999999999999,0.531,0.021,0.529,0.022000000000000002
51,SNGP,mimic-lt50,mimic-6070,LoS 7+,0.6779999999999999,0.028999999999999998,0.44799999999999995,0.006,0.5489999999999999,0.021,0.5429999999999999,0.021
52,SNGP,mimic-lt50,mimic-7080,LoS 7+,0.644,0.027999999999999997,0.461,0.006,0.562,0.02,0.5579999999999999,0.02
53,SNGP,mimic-lt50,mimic-gt80,LoS 7+,0.556,0.031,0.47600000000000003,0.006999999999999999,0.616,0.019,0.5710000000000001,0.021
54,SNGP,mimic-5060,mimic-lt50,Mortality,0.787,0.045,0.146,0.003,0.5379999999999999,0.022000000000000002,0.495,0.022000000000000002
55,SNGP,mimic-5060,mimic-5060,Mortality,0.7490000000000001,0.048,0.162,0.003,0.5,0.023,0.5,0.022000000000000002
56,SNGP,mimic-5060,mimic-6070,Mortality,0.733,0.039,0.17600000000000002,0.002,0.47100000000000003,0.021,0.496,0.022000000000000002
57,SNGP,mimic-5060,mimic-7080,Mortality,0.664,0.040999999999999995,0.201,0.002,0.48,0.022000000000000002,0.503,0.022000000000000002
58,SNGP,mimic-5060,mimic-gt80,Mortality,0.667,0.036000000000000004,0.244,0.002,0.475,0.021,0.48100000000000004,0.023
59,SNGP,mimic-5060,mimic-lt50,LoS 3+,0.6759999999999999,0.028999999999999998,0.371,0.005,0.486,0.022000000000000002,0.505,0.021
60,SNGP,mimic-5060,mimic-5060,LoS 3+,0.6779999999999999,0.035,0.336,0.006,0.5,0.023,0.501,0.022000000000000002
61,SNGP,mimic-5060,mimic-6070,LoS 3+,0.679,0.035,0.316,0.005,0.485,0.022000000000000002,0.503,0.021
62,SNGP,mimic-5060,mimic-7080,LoS 3+,0.66,0.039,0.313,0.005,0.508,0.022000000000000002,0.502,0.022000000000000002
63,SNGP,mimic-5060,mimic-gt80,LoS 3+,0.637,0.034,0.361,0.005,0.6459999999999999,0.02,0.419,0.022000000000000002
64,SNGP,mimic-5060,mimic-lt50,LoS 7+,0.6729999999999999,0.026000000000000002,0.46,0.004,0.521,0.022000000000000002,0.513,0.021
65,SNGP,mimic-5060,mimic-5060,LoS 7+,0.674,0.03,0.46399999999999997,0.004,0.499,0.022000000000000002,0.501,0.023
66,SNGP,mimic-5060,mimic-6070,LoS 7+,0.68,0.026000000000000002,0.46299999999999997,0.004,0.486,0.021,0.499,0.022000000000000002
67,SNGP,mimic-5060,mimic-7080,LoS 7+,0.625,0.03,0.478,0.003,0.522,0.022000000000000002,0.536,0.023
68,SNGP,mimic-5060,mimic-gt80,LoS 7+,0.588,0.03,0.478,0.003,0.5479999999999999,0.022000000000000002,0.575,0.022000000000000002
69,SNGP,mimic-6070,mimic-lt50,Mortality,0.73,0.054000000000000006,0.14400000000000002,0.001,0.496,0.022000000000000002,0.531,0.02
70,SNGP,mimic-6070,mimic-5060,Mortality,0.73,0.048,0.165,0.001,0.505,0.022000000000000002,0.499,0.021
71,SNGP,mimic-6070,mimic-6070,Mortality,0.727,0.038,0.18100000000000002,0.001,0.5,0.022000000000000002,0.5,0.02
72,SNGP,mimic-6070,mimic-7080,Mortality,0.659,0.039,0.20600000000000002,0.001,0.532,0.02,0.5329999999999999,0.021
73,SNGP,mimic-6070,mimic-gt80,Mortality,0.617,0.037000000000000005,0.255,0.001,0.6679999999999999,0.019,0.669,0.02
74,SNGP,mimic-6070,mimic-lt50,LoS 3+,0.6759999999999999,0.03,0.366,0.005,0.5820000000000001,0.02,0.591,0.02
75,SNGP,mimic-6070,mimic-5060,LoS 3+,0.695,0.035,0.324,0.006,0.5479999999999999,0.021,0.516,0.022000000000000002
76,SNGP,mimic-6070,mimic-6070,LoS 3+,0.6940000000000001,0.034,0.299,0.005,0.5,0.021,0.5,0.02
77,SNGP,mimic-6070,mimic-7080,LoS 3+,0.677,0.036000000000000004,0.29,0.006,0.496,0.02,0.494,0.021
78,SNGP,mimic-6070,mimic-gt80,LoS 3+,0.6629999999999999,0.032,0.32799999999999996,0.006,0.5870000000000001,0.02,0.529,0.021
79,SNGP,mimic-6070,mimic-lt50,LoS 7+,0.6709999999999999,0.027999999999999997,0.45,0.008,0.519,0.022000000000000002,0.532,0.021
80,SNGP,mimic-6070,mimic-5060,LoS 7+,0.672,0.031,0.45,0.009000000000000001,0.515,0.023,0.531,0.022000000000000002
81,SNGP,mimic-6070,mimic-6070,LoS 7+,0.7070000000000001,0.026000000000000002,0.44,0.008,0.5,0.02,0.501,0.022000000000000002
82,SNGP,mimic-6070,mimic-7080,LoS 7+,0.626,0.026000000000000002,0.465,0.008,0.518,0.019,0.513,0.022000000000000002
83,SNGP,mimic-6070,mimic-gt80,LoS 7+,0.584,0.03,0.49200000000000005,0.006999999999999999,0.56,0.02,0.47700000000000004,0.022000000000000002
84,SNGP,mimic-7080,mimic-lt50,Mortality,0.672,0.053,0.165,0.006,0.397,0.02,0.585,0.022000000000000002
85,SNGP,mimic-7080,mimic-5060,Mortality,0.6970000000000001,0.049,0.19,0.006,0.44,0.022000000000000002,0.496,0.022000000000000002
86,SNGP,mimic-7080,mimic-6070,Mortality,0.736,0.042,0.198,0.006,0.44299999999999995,0.019,0.46799999999999997,0.02
87,SNGP,mimic-7080,mimic-7080,Mortality,0.705,0.038,0.22699999999999998,0.006,0.5,0.021,0.5,0.02
88,SNGP,mimic-7080,mimic-gt80,Mortality,0.608,0.035,0.331,0.009000000000000001,0.6809999999999999,0.019,0.486,0.022000000000000002
89,SNGP,mimic-7080,mimic-lt50,LoS 3+,0.6409999999999999,0.03,0.374,0.0,0.406,0.021,0.406,0.022000000000000002
90,SNGP,mimic-7080,mimic-5060,LoS 3+,0.6809999999999999,0.033,0.325,0.0,0.444,0.021,0.44299999999999995,0.023
91,SNGP,mimic-7080,mimic-6070,LoS 3+,0.6509999999999999,0.036000000000000004,0.303,0.0,0.455,0.02,0.455,0.02
92,SNGP,mimic-7080,mimic-7080,LoS 3+,0.6629999999999999,0.033,0.285,0.0,0.499,0.02,0.5,0.02
93,SNGP,mimic-7080,mimic-gt80,LoS 3+,0.616,0.032,0.313,0.0,0.672,0.019,0.6729999999999999,0.02
94,SNGP,mimic-7080,mimic-lt50,LoS 7+,0.5820000000000001,0.027999999999999997,0.485,0.008,0.41700000000000004,0.02,0.34299999999999997,0.019
95,SNGP,mimic-7080,mimic-5060,LoS 7+,0.642,0.03,0.462,0.009000000000000001,0.469,0.023,0.44,0.021
96,SNGP,mimic-7080,mimic-6070,LoS 7+,0.643,0.028999999999999998,0.461,0.008,0.467,0.021,0.457,0.021
97,SNGP,mimic-7080,mimic-7080,LoS 7+,0.631,0.027999999999999997,0.46399999999999997,0.008,0.5,0.021,0.499,0.021
98,SNGP,mimic-7080,mimic-gt80,LoS 7+,0.601,0.03,0.467,0.006999999999999999,0.486,0.021,0.5760000000000001,0.02
99,SNGP,mimic-gt80,mimic-lt50,Mortality,0.708,0.054000000000000006,0.29,0.004,0.526,0.02,0.474,0.021
100,SNGP,mimic-gt80,mimic-5060,Mortality,0.718,0.052000000000000005,0.297,0.004,0.515,0.023,0.484,0.021
101,SNGP,mimic-gt80,mimic-6070,Mortality,0.688,0.042,0.302,0.004,0.48,0.02,0.519,0.022000000000000002
102,SNGP,mimic-gt80,mimic-7080,Mortality,0.667,0.039,0.316,0.004,0.485,0.021,0.515,0.021
103,SNGP,mimic-gt80,mimic-gt80,Mortality,0.66,0.035,0.34,0.004,0.501,0.02,0.5,0.022000000000000002
104,SNGP,mimic-gt80,mimic-lt50,LoS 3+,0.629,0.03,0.364,0.003,0.43200000000000005,0.02,0.431,0.021
105,SNGP,mimic-gt80,mimic-5060,LoS 3+,0.685,0.035,0.31,0.003,0.41,0.022000000000000002,0.40700000000000003,0.021
106,SNGP,mimic-gt80,mimic-6070,LoS 3+,0.649,0.035,0.29,0.003,0.396,0.021,0.41600000000000004,0.021
107,SNGP,mimic-gt80,mimic-7080,LoS 3+,0.622,0.037000000000000005,0.27699999999999997,0.003,0.41700000000000004,0.021,0.491,0.022000000000000002
108,SNGP,mimic-gt80,mimic-gt80,LoS 3+,0.625,0.034,0.313,0.003,0.5,0.022000000000000002,0.499,0.021
109,SNGP,mimic-gt80,mimic-lt50,LoS 7+,0.625,0.027999999999999997,0.44799999999999995,0.008,0.541,0.021,0.52,0.021
110,SNGP,mimic-gt80,mimic-5060,LoS 7+,0.637,0.031,0.452,0.008,0.56,0.022000000000000002,0.534,0.022000000000000002
111,SNGP,mimic-gt80,mimic-6070,LoS 7+,0.635,0.027999999999999997,0.451,0.008,0.5489999999999999,0.022000000000000002,0.529,0.022000000000000002
112,SNGP,mimic-gt80,mimic-7080,LoS 7+,0.614,0.027999999999999997,0.461,0.009000000000000001,0.545,0.022000000000000002,0.528,0.021
113,SNGP,mimic-gt80,mimic-gt80,LoS 7+,0.622,0.028999999999999998,0.44799999999999995,0.009000000000000001,0.5,0.021,0.5,0.021

